SpecRepair: Counter-Example Guided Safety Repair of Deep Neural Networks

Deep neural networks (DNNs) are increasingly applied in safety-critical domains, such as self-driving cars, unmanned aircraft, and medical diagnosis. It is of fundamental importance to certify the safety of these DNNs, i.e. that they comply with a formal safety specification. While safety certification tools exactly answer this question, they are of no help in debugging unsafe DNNs, requiring the developer to iteratively verify and modify the DNN until safety is eventually achieved. Hence, a repair technique needs to be developed that can produce a safe DNN automatically. To address this need, we present SpecRepair, a tool that efficiently eliminates counter-examples from a DNN and produces a provably safe DNN without harming its classification accuracy. SpecRepair combines specification-based counter-example search and resumes training of the DNN, penalizing counter-examples and certifying the resulting DNN. We evaluate SpecRepair's effectiveness on the ACAS Xu benchmark, a DNN-based controller for unmanned aircraft, and two image classification benchmarks. The results show that SpecRepair is more successful in producing safe DNNs than comparable methods, has a shorter runtime, and produces safe DNNs while preserving their classification accuracy.

==> csv/experiment_ACASXu_dl2_results.csv <==
case,grid_fidelity_accuracy,grid_fidelity_mae,verification_time_per_property,repair_steps,introduced_counterexamples_fraction
property_2_net_2_1,0.2113292601230652,0.7724633283531569,30.25625,4,0.23529411764705882
property_2_net_2_2,0.968005988395439,0.3699790449396298,90.6056,15,0.47368421052631576
property_2_net_2_3,0.9764216540235716,0.1942510012828436,27.82,4,0.4666666666666667
property_2_net_2_4,0.9913478485255872,0.1438163816426803,88.7465,2,0.0
property_2_net_2_5,0.3038421344724948,0.4193900364107198,102.30316666666666,6,0.2727272727272727
property_2_net_2_6,0.9707881121060276,0.1460785848914452,100.60974999999999,4,0.0
property_2_net_2_7,0.148191209355334,0.2510956651719432,229.18775,4,0.0
property_2_net_2_8,0.295613590291528,0.7788806076078724,139.2625,2,0.0
property_2_net_2_9,0.991503674145336,0.2208132471818969,126.26500000000001,5,0.7142857142857143
property_2_net_3_1,0.8091673689148818,0.5742477183192567,24.82125,4,0.45454545454545453
property_2_net_3_2,0.9977586687494804,0.1287605316199944,47.7475,2,0.0
property_2_net_3_4,0.9829386439365196,0.226969173544581,31.27475,4,0.5
property_2_net_3_5,0.3237888075190413,0.3765501498252234,36.842,4,0.0
property_2_net_3_6,0.7946263255295406,0.2132891434925103,109.956,3,0.0
property_2_net_3_7,0.9676911180231448,0.3047178959187793,48.07000000000001,8,0.5833333333333334
property_2_net_3_9,0.8838797000781545,0.4844173620934435,111.841,4,0.0
property_2_net_4_1,0.994934866290208,0.1353006641960369,150.9205,2,0.0
property_2_net_4_3,0.9871314191673644,0.2185227980691628,20.378,4,0.18181818181818182
property_2_net_4_4,0.9867690712856154,0.2007412709536739,39.262,3,0.125
property_2_net_4_5,0.9852398961702126,0.1808025150025148,45.513999999999996,5,0.0
property_2_net_4_6,0.9654157493474348,0.3465494085956777,266.77933333333334,3,0.0
property_2_net_4_7,0.6203076806913489,0.5674044931071467,177.91400000000002,5,0.09090909090909091
property_2_net_4_8,0.954703079079682,0.2670584355262572,99.032,6,0.0
property_2_net_4_9,0.909190294034076,0.2943001946590017,125.66733333333333,3,0.42857142857142855
property_2_net_5_1,0.9846339800929766,0.4633855631529803,44.4315,2,0.0
property_2_net_5_2,0.988610431351109,0.2514057231820979,30.136,2,0.0
property_2_net_5_4,0.9915347637111608,0.1304033534485856,23.1875,4,0.36363636363636365
property_2_net_5_5,0.9925419593837383,0.1543014541248266,38.0455,6,0.09090909090909091
property_2_net_5_6,0.9890108866029672,0.1603904424431028,49.280499999999996,6,0.125
property_2_net_5_7,0.908427157773162,0.3016367104416587,42.74875,4,0.0
property_2_net_5_8,0.1498842767874065,0.9650994358519016,43.45225,4,0.0
property_2_net_5_9,0.8059926230631106,0.4244142634809177,103.904,4,0.0


==> csv/experiment_ACASXu_l1_penalty_results.csv <==
case,grid_fidelity_accuracy,grid_fidelity_mae,verification_time_per_property,repair_steps,introduced_counterexamples_fraction
property_2_net_2_1,0.9908926797844972,0.216836543537857,35.597,7,0.3181818181818182
property_2_net_2_2,0.9870483817838916,0.2292643724928165,41.9043125,16,0.6578947368421053
property_2_net_2_3,0.9929313555640994,0.1298945588925778,21.33625,4,0.2222222222222222
property_2_net_2_4,0.9950193795312768,0.0928211493513012,88.856,2,0.0
property_2_net_2_7,0.1452226342728758,0.1548704083034934,132.6155,4,0.0
property_2_net_2_8,0.9958969340170168,0.1411557379065739,90.431,2,0.0
property_2_net_2_9,0.997926678739468,0.1338321265495932,113.1916,5,0.2222222222222222
property_2_net_3_1,0.9863663827071614,0.2701361560014219,18.9312,5,0.4090909090909091
property_2_net_3_2,0.9987696742995408,0.0984488739820342,51.183,2,0.0
property_2_net_3_4,0.9952146310128293,0.1030392835915811,50.28,3,0.0
property_2_net_3_5,0.9950266660384413,0.0856920005477503,30.719600000000003,5,0.0
property_2_net_3_7,0.9972384304932828,0.1084138558238664,93.44,3,0.36363636363636365
property_2_net_3_8,0.996923988198013,0.0945542098356867,62.27433333333334,6,0.2
property_2_net_4_1,0.9978742996316072,0.1066361456466813,158.08,2,0.0
property_2_net_4_3,0.9941350754621536,0.1338674688556123,11.010833333333332,6,0.2
property_2_net_4_4,0.994507713017438,0.0999175266756844,38.13333333333333,3,0.125
property_2_net_4_5,0.9941917330508604,0.0819821108880671,78.43933333333334,3,0.0
property_2_net_4_6,0.9963405114621166,0.0738551829592638,281.4838888888889,9,0.0
property_2_net_4_7,0.9831415911247788,0.1418984896952733,280.1474,5,0.07142857142857142
property_2_net_4_8,0.9907571760550984,0.1640394855381022,247.3055,2,0.0
property_2_net_4_9,0.9947208765382072,0.0573803764589713,239.996,3,0.0
property_2_net_5_1,0.9945351540078372,0.1130965388005955,22.21366666666667,3,0.3076923076923077
property_2_net_5_2,0.99745326314493,0.1004869131286028,32.2655,2,0.0
property_2_net_5_4,0.9961254624825604,0.0915141121516973,41.1575,4,0.375
property_2_net_5_6,0.9951356202363968,0.1162624112819886,30.02,5,0.1
property_2_net_5_7,0.9839180478991846,0.1644466137588827,48.06125,4,0.0
property_2_net_5_8,0.9939052152906788,0.1117842104185543,38.179833333333335,6,0.07692307692307693
property_2_net_5_9,0.9814719454538468,0.1278189697335512,111.1845,2,0.0


==> csv/experiment_ACASXu_neuron_fixation_results.csv <==
case,grid_fidelity_accuracy,grid_fidelity_mae,verification_time_per_property,repair_steps,introduced_counterexamples_fraction
property_2_net_2_1,0.8390220403671265,9.081150965549233,0.6315,2,0.0
property_2_net_2_3,0.835109640163874,26.54598076324257,0.607,2,0.0
property_2_net_2_4,0.8360281020724227,2335.6285995935814,0.348,2,0.0
property_2_net_2_5,0.841033616517432,1023.0892447499896,0.3705,2,0.0
property_2_net_2_6,0.8559126864385733,1501.1438162667412,0.3635,2,0.0
property_2_net_2_7,0.148541863284744,0.4058935080135286,9.27,2,0.0
property_2_net_2_9,0.8858964309859468,1211.9116192840822,0.38,2,0.0
property_2_net_3_1,0.0882489810072668,3.2348714443551243,118.473,2,0.0
property_2_net_3_2,0.8651998970868453,2378.935263086201,0.3495,2,0.0
property_2_net_3_4,0.8370686490339732,127.50759240430642,0.3445,2,0.0
property_2_net_3_5,0.8417867734586454,2441.654780385308,0.3635,2,0.0
property_2_net_3_6,0.8180667102095894,2410.509717586548,0.349,2,0.0
property_2_net_3_8,0.8788130520328358,1024.4751333560584,0.24433333333333332,3,0.0
property_2_net_4_1,0.8769738896677115,1564.7982046944755,0.3725,2,0.0
property_2_net_4_3,0.0960033782218103,1.9560973962362245,3.9315,2,0.0
property_2_net_4_4,0.1038944832980632,1.0334304125723492,1.8745,2,0.0
property_2_net_4_5,0.1208503015008014,2.219056492385196,28.8465,2,0.0
property_2_net_4_6,0.101928704219928,2.684285959464842,607.6225,2,0.0
property_2_net_4_7,0.8893023052144886,33.47120756216126,3.53,2,0.0
property_2_net_4_9,0.8878022885386835,2438.0669715243853,0.366,2,0.0
property_2_net_5_1,0.8746444102165833,11.872647014910962,0.78,2,0.0
property_2_net_5_2,0.876270020626626,845.2802922744957,0.359,2,0.0
property_2_net_5_4,0.8780641395126713,1064.0229511106754,0.351,2,0.0
property_2_net_5_5,0.1076943571666742,1.1169347532515257,3.3555,2,0.0
property_2_net_5_6,0.8958052237721467,526.7304306647205,0.359,2,0.0
property_2_net_5_8,0.8773856453015155,1871.8457709052811,0.3905,2,0.0
property_2_net_5_9,0.8794298943965583,1977.4265761054107,0.3855,2,0.0
property_7_net_1_9,0.000387063244925,400.2174144446689,789.784,2,0.0
property_8_net_2_9,0.8859033768951411,32.857587089435754,60.4185,2,0.0


==> csv/experiment_ACASXu_viols_dl2_results.csv <==
0
14.845659255981445
14.752283096313477
14.324850082397461
13.119728088378906
8.236778259277344
7.552694320678711
5.056232452392578
4.950695037841797
2.8353424072265625
2.819559097290039
2.2415409088134766
8.268888473510742
7.888923645019531
7.752635955810547
6.377458572387695
3.2767391204833984
1.1503582000732422
16.542526245117188
15.522624969482422
13.396722793579102
10.931587219238281
10.884187698364258
10.789995193481445
10.191486358642578
8.51386833190918
11.314743041992188
10.992807388305664
6.778379440307617
6.341436386108398
6.272239685058594
3.662139892578125
2.0810699462890625
5.354637145996094
4.18043327331543
3.3075504302978516
1.874053955078125
0.5938949584960938
1.9902153015136719
0.9010219573974609
2.062746047973633
5.827663421630859
1.105499267578125
7.90089225769043
6.105274200439453
1.7152366638183594
6.278858184814453
5.534809112548828
0.0
0.1716289520263672
0.0
0.009157180786132812
0.0
0.04623222351074219
1.1444091796875e-05
9.5367431640625e-06
12.284730911254883
11.122604370117188
10.56222915649414
9.638046264648438
7.293025970458984
2.6006107330322266
1.0655174255371094
0.91741943359375
0.050312042236328125
1.0645027160644531
0.48015594482421875
0.1967487335205078
0.3574047088623047
0.7241306304931641
0.12131118774414062
1.0244636535644531
0.8750572204589844
0.8281822204589844
0.7931957244873047
0.4063224792480469
0.4061775207519531
0.38202667236328125
0.36054039001464844
0.3565845489501953
0.3520317077636719
9.68709945678711
6.85658073425293
6.418272018432617
2.3955516815185547
1.968648910522461
1.4474411010742188
1.118194580078125
6.739133834838867
5.905073165893555
0.0
1.7285804748535156
1.9930591583251953
1.932210922241211
1.9030113220214844
1.1256523132324219
0.7998180389404297
0.228729248046875
0.0
0.0006618499755859375
11.339132308959961
10.696878433227539
6.126237869262695
5.4426116943359375
2.3803367614746094
1.834451675415039
1.2033634185791016
0.1626873016357422
2.5427780151367188
18.623123168945312
17.655689239501953
17.61414909362793
17.52791976928711
7.039773941040039
6.499149322509766
5.885278701782227
1.0759868621826172
2.3594436645507812
1.0808963775634766
0.38249874114990234
0.31190013885498047
0.6072607040405273
0.7386684417724609
0.2548236846923828
14.420328140258789
14.120813369750977
14.063379287719727
13.798782348632812
12.63448715209961
11.435014724731445
11.06566047668457
10.873912811279297
6.645944595336914
6.507579803466797
6.3182220458984375
5.965583801269531
5.108816146850586
2.6548995971679688
2.4987564086914062
2.274301528930664
1.66363525390625
1.7711296081542969
1.7701778411865234
1.5268840789794922
1.3636913299560547
0.6382656097412109
0.36203575134277344
0.10692214965820312
0.02466583251953125
0.011663436889648438
12.036310195922852
11.704811096191406
10.967706680297852
10.406892776489258
10.288776397705078
2.1924362182617188
1.0081787109375
0.2533302307128906
0.25727081298828125
0.0018596649169921875
13.960041046142578
12.863645553588867
11.59571647644043
10.985536575317383
5.590375900268555
5.897069931030273
4.643892288208008
3.4503211975097656
3.2786083221435547
0.5016098022460938
0.4949684143066406
0.4527473449707031
0.4366607666015625
0.4191265106201172
0.3039684295654297
0.21552467346191406
0.15194129943847656
0.08577156066894531
4.746969223022461
21.66264533996582
12.605215072631836
12.494682312011719
11.1099853515625
0.06281089782714844
4.078493118286133
4.0313615798950195
3.9732437133789062
3.3158559799194336
3.163909912109375
3.034369468688965
2.9505443572998047
2.7375259399414062
1.5123519897460938
1.3386955261230469
0.2508354187011719
17.25491714477539
10.574993133544922
7.137340545654297
0.0041446685791015625
0.6568412780761719
0.4234132766723633
0.0
1.52587890625e-05
8.577629089355469
2.5033512115478516
1.5749568939208984
1.2957324981689453
0.9012327194213867
0.8520622253417969
0.8008937835693359
0.7550582885742188
4.121156692504883
1.1609220504760742
0.5792999267578125
0.0007610321044921875
31.269285202026367
31.23171043395996
30.4776668548584
22.26186180114746
17.037004470825195
11.05984878540039
10.606016159057617
3.051504135131836
17.05190658569336
16.691570281982422
16.090961456298828
2.2432384490966797
1.156606674194336
1.6457462310791016
1.485544204711914
1.3785934448242188
0.7764816284179688
10.607139587402344
10.249504089355469
9.851837158203125
9.802339553833008
7.347103118896484
5.411029815673828
1.8806571960449219
1.2712230682373047
0.2601451873779297
1.702169418334961
0.4272594451904297
12.481378555297852
9.843069076538086
9.695868492126465
9.151058197021484
8.80084228515625
2.612314224243164
2.1639480590820312
0.38843727111816406
10.37083625793457
9.901275634765625
9.403060913085938
7.562646865844727
6.236766815185547
6.076406478881836
1.5558433532714844
0.8039646148681641
4.243509292602539
2.2992210388183594
1.8731937408447266
0.7679901123046875
14.120080947875977
5.486204147338867
4.392642021179199
4.361438751220703
3.7959365844726562
3.793079376220703
3.705045700073242
3.3265304565429688
2.2361507415771484
1.5960845947265625
0.9160327911376953
5.98635196685791
3.1746139526367188
2.538027763366699
2.4068613052368164
1.674342155456543
1.4066238403320312
11.797298431396484
3.072953224182129
9.33500862121582
2.7489547729492188
2.4730911254882812
35.224769592285156
32.64361572265625
32.431541442871094
27.96820068359375
26.712438583374023
22.99972915649414
18.993366241455078
11.358133316040039
11.227117538452148
3.1647911071777344
1.3731269836425781
1.1956157684326172
0.09626388549804688
1.1968708038330078
0.0
0.6268472671508789
0.6006355285644531
0.5518217086791992
0.3560018539428711
0.8011445999145508
0.16257667541503906
0.018548965454101562
7.119588851928711
7.088754653930664
5.199590682983398
4.813695907592773
4.721794128417969
3.4919662475585938
2.8653831481933594
2.434194564819336
2.3333473205566406
1.8441400527954102
9.296342849731445
9.251974105834961
4.692098617553711
4.542421340942383
1.2646636962890625
0.9587421417236328
0.23209381103515625
0.0929107666015625
6.250518798828125
0.6392250061035156
0.46028709411621094
8.377519607543945
8.376606941223145
7.556978225708008
7.111719131469727
6.240598678588867
5.571957588195801
5.404695510864258
0.33176422119140625
0.0
0.14334487915039062
1.33514404296875e-05
3.099872589111328
3.004457473754883
2.287626266479492
1.1684741973876953
0.0023860931396484375
0.00909423828125
0.04564094543457031
0.0046176910400390625
16.546218872070312
8.367456436157227
6.437036514282227
6.161247253417969
5.722646713256836
5.669333457946777
5.238193511962891
0.5659675598144531
0.3818950653076172
0.8655147552490234
0.050330162048339844
9.12126350402832
8.128061294555664
8.031116485595703
6.021239280700684
5.777495384216309
5.491443634033203
5.482780456542969
5.32122802734375
33.107666015625
32.52174758911133
1.3441438674926758
12.76041030883789
6.8504180908203125
6.205527305603027
6.173553466796875
5.965707778930664
5.154065132141113
4.415586471557617
3.0906219482421875
0.7195243835449219
0.2460317611694336
0.0005397796630859375
0.057985782623291016
0.0
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.2061476707458496
0.026552200317382812
0.2061476707458496
0.21655845642089844
0.00013399124145507812
0.16156291961669922
0.042792320251464844
0.0846400260925293
0.057918548583984375
4.76837158203125e-07
0.0
0.0002932548522949219
0.024951457977294922
2.3594436645507812
1.0808963775634766
0.024951457977294922
0.3178272247314453
0.2771263122558594
0.4155464172363281
0.9983339309692383
0.7450475692749023
2.8008923530578613
1.3600716590881348
0.5210018157958984
0.031879425048828125
0.07524442672729492
0.022230148315429688
8.49639892578125
0.0334320068359375
0.006879329681396484
0.4045524597167969
0.23647165298461914
0.01935577392578125
0.0


==> csv/experiment_ACASXu_viols_l1_penalty_results.csv <==
0
14.845659255981445
14.752283096313477
14.324850082397461
13.119728088378906
8.236778259277344
7.552694320678711
5.056232452392578
4.950695037841797
2.8353424072265625
2.819559097290039
2.2415409088134766
10.369651794433594
9.942098617553711
9.719377517700195
9.112222671508789
1.0772418975830078
6.7413482666015625
5.935628890991211
5.000478744506836
2.726734161376953
0.016271591186523438
0.11751937866210938
16.542526245117188
15.522624969482422
13.396722793579102
10.931587219238281
10.884187698364258
10.789995193481445
10.191486358642578
8.51386833190918
11.8306884765625
11.14045524597168
7.999810218811035
7.979467391967773
7.376426696777344
7.329435348510742
6.72044563293457
5.656763076782227
5.0807037353515625
4.160449981689453
2.0244483947753906
0.5774517059326172
5.011560440063477
3.912717819213867
3.101327896118164
2.7673683166503906
0.6355628967285156
1.1874122619628906
0.7674884796142578
0.037567138671875
1.5011348724365234
1.2282257080078125
0.6003456115722656
0.33138084411621094
0.0
0.0
0.30830955505371094
0.09071922302246094
0.0706634521484375
0.0
12.284730911254883
11.122604370117188
10.56222915649414
9.638046264648438
7.293025970458984
2.6006107330322266
0.14743423461914062
2.6306114196777344
2.484098434448242
1.0244636535644531
0.8750572204589844
0.8281822204589844
0.7931957244873047
0.4063224792480469
0.4061775207519531
0.38202667236328125
0.36054039001464844
0.3565845489501953
0.3520317077636719
9.68709945678711
6.85658073425293
6.418272018432617
2.3955516815185547
1.968648910522461
1.4474411010742188
1.118194580078125
6.190698623657227
4.081026077270508
0.6478157043457031
1.3585662841796875
4.907407760620117
1.5716438293457031
4.121049880981445
3.5749969482421875
0.9139928817749023
0.7383232116699219
1.5947742462158203
1.5231399536132812
0.9122657775878906
3.160655975341797
1.5582466125488281
1.5294132232666016
1.4576492309570312
0.2130126953125
0.1554718017578125
0.18152999877929688
0.9656410217285156
0.8520793914794922
0.7155685424804688
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.9930591583251953
1.932210922241211
1.9030113220214844
1.1256523132324219
0.7998180389404297
0.228729248046875
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
11.339132308959961
10.696878433227539
6.126237869262695
5.4426116943359375
2.3803367614746094
1.834451675415039
1.2033634185791016
0.027618408203125
0.8401470184326172
0.4771919250488281
18.623123168945312
17.655689239501953
17.61414909362793
17.52791976928711
7.039773941040039
6.499149322509766
5.885278701782227
1.0759868621826172
2.3594436645507812
1.0808963775634766
0.41655731201171875
0.05622291564941406
0.5133905410766602
0.018070220947265625
0.02737712860107422
0.1422128677368164
0.12310409545898438
14.420328140258789
14.120813369750977
14.063379287719727
13.798782348632812
12.63448715209961
11.435014724731445
11.06566047668457
10.873912811279297
8.593290328979492
8.393884658813477
8.24886703491211
8.033416748046875
7.85456657409668
5.584514617919922
3.268383026123047
2.380716323852539
4.725778579711914
4.557409286499023
4.495906829833984
4.373201370239258
4.349946975708008
0.018770217895507812
0.36203575134277344
0.10692214965820312
0.02466583251953125
0.011663436889648438
12.036310195922852
11.704811096191406
10.967706680297852
10.406892776489258
10.288776397705078
1.7206478118896484
13.960041046142578
12.863645553588867
11.59571647644043
10.985536575317383
5.590375900268555
3.513978958129883
2.3728275299072266
0.07505989074707031
0.5016098022460938
0.4949684143066406
0.4527473449707031
0.4366607666015625
0.4191265106201172
0.3039684295654297
0.21552467346191406
0.15194129943847656
0.08577156066894531
21.66264533996582
12.605215072631836
12.494682312011719
11.1099853515625
0.06281089782714844
5.569297790527344
4.838596343994141
1.9228954315185547
1.5130023956298828
0.6016635894775391
0.4216766357421875
8.577629089355469
2.5033512115478516
1.5749568939208984
1.2957324981689453
0.9012327194213867
0.8520622253417969
0.8008937835693359
0.7550582885742188
0.022981643676757812
0.04709815979003906
0.10118484497070312
0.13478946685791016
0.013995170593261719
2.374852180480957
0.0
31.269285202026367
31.23171043395996
30.4776668548584
22.26186180114746
17.037004470825195
11.05984878540039
10.606016159057617
3.051504135131836
13.132911682128906
2.632814407348633
0.16307830810546875
0.13833236694335938
0.7964992523193359
8.223226547241211
3.552762985229492
2.415127754211426
2.4117088317871094
1.6270256042480469
0.0
0.0
0.0
0.0
0.04582977294921875
5.010854721069336
0.0
0.0
0.3445854187011719
7.43865966796875e-05
0.0016384124755859375
3.62396240234375e-05
9.5367431640625e-06
0.0
2.574920654296875e-05
0.1797027587890625
0.022432327270507812
0.0646200180053711
0.23582077026367188
0.23729324340820312
9.5367431640625e-06
4.315855026245117
1.6457462310791016
1.485544204711914
1.3785934448242188
0.7764816284179688
10.607139587402344
10.249504089355469
9.851837158203125
9.802339553833008
7.347103118896484
5.411029815673828
3.0746421813964844
2.7119617462158203
2.1557655334472656
2.0663414001464844
1.725107192993164
0.0688323974609375
0.24831199645996094
0.006866455078125
0.05229377746582031
12.481378555297852
9.843069076538086
9.695868492126465
9.151058197021484
8.80084228515625
1.3154277801513672
0.8649787902832031
0.8342514038085938
10.37083625793457
9.901275634765625
9.403060913085938
7.562646865844727
6.236766815185547
6.076406478881836
0.3408546447753906
0.14637374877929688
14.120080947875977
5.486204147338867
4.392642021179199
4.361438751220703
3.7959365844726562
3.793079376220703
3.705045700073242
3.3265304565429688
3.007810592651367
0.48386669158935547
0.3821697235107422
0.37822914123535156
0.027357101440429688
0.0
0.48438262939453125
0.0
0.1416149139404297
0.0
5.98635196685791
3.1746139526367188
2.538027763366699
2.4068613052368164
1.674342155456543
1.4066238403320312
11.820077896118164
1.9310283660888672
1.5390243530273438
2.080206871032715
0.5237636566162109
3.7966575622558594
2.525592803955078
0.04078865051269531
35.224769592285156
32.64361572265625
32.431541442871094
27.96820068359375
26.712438583374023
22.99972915649414
18.993366241455078
11.358133316040039
11.227117538452148
3.1647911071777344
0.6268472671508789
0.6006355285644531
0.5518217086791992
0.3560018539428711
0.0
7.119588851928711
7.088754653930664
5.199590682983398
4.813695907592773
4.721794128417969
3.4919662475585938
2.8653831481933594
1.1034049987792969
1.0736064910888672
0.9898815155029297
0.9123630523681641
0.9023933410644531
0.6293792724609375
2.434194564819336
2.3333473205566406
1.8441400527954102
9.296342849731445
9.251974105834961
4.692098617553711
4.542421340942383
0.5299739837646484
0.4946746826171875
0.04643821716308594
0.16484832763671875
8.377519607543945
8.376606941223145
7.556978225708008
7.111719131469727
6.240598678588867
5.571957588195801
5.404695510864258
1.554656982421875
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
3.099872589111328
3.004457473754883
2.287626266479492
1.1684741973876953
1.6129798889160156
0.9446201324462891
0.5344581604003906
0.33025360107421875
0.10312843322753906
0.150726318359375
16.546218872070312
8.367456436157227
6.437036514282227
6.161247253417969
5.722646713256836
5.669333457946777
5.238193511962891
3.248678207397461
1.0940074920654297
1.0005416870117188
0.8578205108642578
0.7702608108520508
0.7158594131469727
1.0247888565063477
0.046382904052734375
9.12126350402832
8.128061294555664
8.031116485595703
6.021239280700684
5.777495384216309
5.491443634033203
5.482780456542969
5.32122802734375
0.029539108276367188
20.04285430908203
6.576129913330078
0.8077201843261719
0.000396728515625
12.76041030883789
6.8504180908203125
6.205527305603027
6.173553466796875
5.965707778930664
5.154065132141113
4.415586471557617
3.0906219482421875
0.057985782623291016
0.0
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.13876008987426758
0.017911911010742188
0.13876008987426758
0.15136289596557617
0.13876008987426758
0.10115528106689453
0.02416515350341797
0.024951457977294922
2.3594436645507812
1.0808963775634766
0.024951457977294922


==> csv/experiment_ACASXu_viols_neuron_fixation_results.csv <==
0
14.845659255981445
16.542526245117188
12.284730911254883
1.0244636535644531
9.68709945678711
1.9930591583251953
11.339132308959961
18.623123168945312
2.3594436645507812
14.420328140258789
0.36203575134277344
12.036310195922852
13.960041046142578
0.5016098022460938
21.66264533996582
8.577629089355469
2.4927806854248047
31.269285202026367
1.6457462310791016
10.607139587402344
12.481378555297852
10.37083625793457
14.120080947875977
5.98635196685791
35.224769592285156
0.6268472671508789
7.119588851928711
2.434194564819336
9.296342849731445
8.377519607543945
3.099872589111328
16.546218872070312
9.12126350402832
12.76041030883789
0.0
0.024951457977294922
2.3594436645507812
0.024951457977294922
6058.2431640625
6058.17822265625


==> data/cifar10/cifar10_results_fgsm.csv <==
adversarial_distance,num_experiments,num_successful,time(mean),time(median),time(min),time(max),nfev(mean),nfev(median),nfev(min),nfev(max),fun(mean),fun(median),fun(min),fun(max)
10.0,450,40,0.16076054943932427,0.1614549160003662,0.14177393913269043,0.18624210357666016,1.0,1.0,1,1,10.0,10.0,10.0,10.0
10.0,450,40,0.1604252815246582,0.16020548343658447,0.1453549861907959,0.21105194091796875,1.0,1.0,1,1,10.0,10.0,10.0,10.0
5.0,450,40,0.1612158250808716,0.16105890274047852,0.14600491523742676,0.18651700019836426,1.0,1.0,1,1,5.0,5.0,5.0,5.0
1.0,450,40,0.16206157154507106,0.16259276866912842,0.14658784866333008,0.18950867652893066,1.0,1.0,1,1,1.0,1.0,1.0,1.0
0.1,450,50,0.1617538489235772,0.16233491897583008,0.1465749740600586,0.1892390251159668,1.0,1.0,1,1,0.1,0.1,0.1,0.1
0.05,450,50,0.16226665602789986,0.16266560554504395,0.14638280868530273,0.1983640193939209,1.0,1.0,1,1,0.05,0.05,0.05,0.05
0.01,450,40,0.16237364874945748,0.16250789165496826,0.1464090347290039,0.1903700828552246,1.0,1.0,1,1,0.01,0.01,0.01,0.01
0.001,450,40,0.16214438915252685,0.16262924671173096,0.14563775062561035,0.1908559799194336,1.0,1.0,1,1,0.0010000000000000005,0.001,0.001,0.001


==> data/cifar10/results_dl2.csv <==
adversarial_distance,num_experiments,num_successful,time(mean),time(median),time(min),time(max),nfev(mean),nfev(median),nfev(min),nfev(max),fun(mean),fun(median),fun(min),fun(max)
10.0,19,19,9.267815263647782,10.55909514427185,3.332937002182007,14.092519760131836,15.789473684210526,19.0,4,23,0.0,0.0,0.0,0.0
5.0,9,9,11.088478671179878,11.570663928985596,7.612022876739502,13.593500852584839,20.11111111111111,20.0,13,27,0.0,0.0,0.0,0.0
1.0,4,4,8.8113032579422,8.572417140007019,8.06442379951477,10.03595495223999,14.75,14.5,13,17,0.0,0.0,0.0,0.0
0.1,3,3,12.252203543980917,13.38228988647461,9.621999740600586,13.752321004867554,23.666666666666668,26.0,18,27,0.0,0.0,0.0,0.0
0.05,1,1,18.26664710044861,18.26664710044861,18.26664710044861,18.26664710044861,34.0,34.0,34,34,0.0,0.0,0.0,0.0
0.01,4,4,115.64846760034561,133.91825807094574,16.802163124084473,177.9551911354065,234.25,270.5,33,363,0.0,0.0,0.0,0.0
0.001,1,0,300,300,300,300,2000,2000,2000,2000,0,0,0,0,

==> data/cifar10/results_fgsm.csv <==
adversarial_distance,num_experiments,num_successful,time(mean),time(median),time(min),time(max),nfev(mean),nfev(median),nfev(min),nfev(max),fun(mean),fun(median),fun(min),fun(max)
10.0,450,40,0.16076054943932427,0.1614549160003662,0.14177393913269043,0.18624210357666016,1.0,1.0,1,1,10.0,10.0,10.0,10.0
10.0,450,40,0.1604252815246582,0.16020548343658447,0.1453549861907959,0.21105194091796875,1.0,1.0,1,1,10.0,10.0,10.0,10.0
5.0,450,40,0.1612158250808716,0.16105890274047852,0.14600491523742676,0.18651700019836426,1.0,1.0,1,1,5.0,5.0,5.0,5.0
1.0,450,40,0.16206157154507106,0.16259276866912842,0.14658784866333008,0.18950867652893066,1.0,1.0,1,1,1.0,1.0,1.0,1.0
0.1,450,50,0.1617538489235772,0.16233491897583008,0.1465749740600586,0.1892390251159668,1.0,1.0,1,1,0.1,0.1,0.1,0.1
0.05,450,50,0.16226665602789986,0.16266560554504395,0.14638280868530273,0.1983640193939209,1.0,1.0,1,1,0.05,0.05,0.05,0.05
0.01,450,40,0.16237364874945748,0.16250789165496826,0.1464090347290039,0.1903700828552246,1.0,1.0,1,1,0.01,0.01,0.01,0.01
0.001,450,40,0.16214438915252685,0.16262924671173096,0.14563775062561035,0.1908559799194336,1.0,1.0,1,1,0.0010000000000000005,0.001,0.001,0.001


==> data/mnist/results_dl2.csv <==
adversarial_distance,num_experiments,num_successful,time(mean),time(median),time(min),time(max),nfev(mean),nfev(median),nfev(min),nfev(max),fun(mean),fun(median),fun(min),fun(max)
10.0,17,17,2.344843583948472,1.4647431373596191,0.8269469738006592,4.186308860778809,18.0,10.0,4,35,0.0,0.0,0.0,0.0
5.0,11,11,3.2171646681698887,3.9105029106140137,1.0949890613555908,4.549221992492676,24.636363636363637,30.0,6,36,0.0,0.0,0.0,0.0
1.0,4,4,2.756811261177063,2.7404109239578247,1.260756015777588,4.285667181015015,18.5,18.5,7,30,0.0,0.0,0.0,0.0
0.1,2,2,80.57263851165771,80.57263851165771,54.46837401390076,106.67690300941467,606.0,606.0,409,803,0.0,0.0,0.0,0.0
0.01,10,0,300,300,300,300,2000,2000,2000,2000,0,0,0,0,
0.001,10,0,300,300,300,300,2000,2000,2000,2000,0,0,0,0,

==> data/mnist/results_fgsm.csv <==
adversarial_distance,num_experiments,num_successful,time(mean),time(median),time(min),time(max),nfev(mean),nfev(median),nfev(min),nfev(max),fun(mean),fun(median),fun(min),fun(max)
10.0,900,70,0.004487736754947238,0.0039025545120239258,0.0030548572540283203,0.009490013122558594,1.0,1.0,1,1,10.0,10.0,10.0,10.0
5.0,900,70,0.0038456755214267306,0.003740549087524414,0.0034558773040771484,0.0067729949951171875,1.0,1.0,1,1,5.0,5.0,5.0,5.0
1.0,900,90,0.003859499030643039,0.0037935972213745117,0.003432035446166992,0.00593113899230957,1.0,1.0,1,1,1.0,1.0,1.0,1.0
0.1,900,0,0.0037414349450005427,0.003695845603942871,0.0034062862396240234,0.0062749385833740234,1.0,1.0,1,1,0.1,0.1,0.1,0.1
0.05,900,0,0.0035857960912916396,0.0035511255264282227,0.0028781890869140625,0.0044438838958740234,1.0,1.0,1,1,0.05,0.05,0.05,0.05
0.01,900,0,0.004798574712541369,0.004107952117919922,0.003464937210083008,0.010908365249633789,1.0,1.0,1,1,0.01,0.01,0.01,0.01
0.001,900,0,0.004798574712541369,0.004107952117919922,0.003464937210083008,0.010908365249633789,1.0,1.0,1,1,0.001,0.001,0.001,0.001


==> data/mnist/results_spec_attack.csv <==
adversarial_distance,num_experiments,num_successful,time(mean),time(median),time(min),time(max),nfev(mean),nfev(median),nfev(min),nfev(max),fun(mean),fun(median),fun(min),fun(max)
10.0,37,37,202.98241551502332,204.7241406440735,177.88032603263855,213.2968351840973,352441.75675675675,354370.0,342610,366130,-9.57578657196803,-9.57578706741333,-9.57578706741333,-9.57576873593721
1.0,36,36,202.29243815607495,202.05305123329163,184.37974500656128,216.2457549571991,349099.30555555556,353585.0,330850,366130,-0.9999962218849995,-0.9999999701976776,-0.9999999701976776,-0.9999863938033919
0.1,35,35,204.07962482997348,203.74373030662537,189.39913177490234,217.00381326675415,350561.0,353585.0,341825,377105,-0.09999841833960714,-0.09999853777629808,-0.09999992505697458,-0.09999437578315723
0.01,37,37,201.53611698666134,200.6534399986267,190.03520369529724,215.82762217521667,349135.2702702703,353585.0,330065,365345,-0.009999863276497063,-0.009999877548427072,-0.009999959159008587,-0.009999701498586255
0.001,39,39,199.9894869877742,199.33307600021362,183.86242485046387,215.41184997558594,350268.07692307694,353585.0,330065,365345,-0.0009999759370357116,-0.0009999784456671268,-0.0009999862127529902,-0.000999945612787878


==> data/sample_file.csv <==
x, y1
0.0, 1529.6454372328346
12.0522, 1529.4424412161015
24.1044, 1529.3508575785336
36.1566, 1529.3113862940593
48.2088, 1529.3001633044005
60.260999999999996, 1529.2944346583308
72.3132, 1529.2887060122612
84.3654, 1529.3256817447127
96.4176, 1529.2788575213024
108.46979999999999, 1529.16625628027
120.52199999999999, 1529.061452119134
132.5742, 1528.974231613104
144.6264, 1528.7843703137878
156.6786, 1528.524841351901
168.7308, 1528.2653123900138
180.783, 1528.005783428127
192.8352, 1527.6595595745582
204.88739999999999, 1527.2714546034606
216.93959999999998, 1527.1969769707803
228.99179999999998, 1527.1353197500375
241.04399999999998, 1527.0736625292948
253.09619999999998, 1527.0084448522764
265.1484, 1526.9340963671502
277.2006, 1526.9021050855877
289.2528, 1526.8921159538427
301.30499999999995, 1526.8433076451363
313.3572, 1526.778737239704
325.4094, 1526.7141668342715
337.4616, 1526.6495964288392
349.51379999999995, 1526.5850260234067
361.566, 1526.5204556179744
373.6182, 1526.4580916764212
385.6704, 1526.449665022056
397.72259999999994, 1526.4365029531157
409.77479999999997, 1526.4206855787056
421.827, 1526.4356231935176
433.87919999999997, 1526.4519804432082
445.93139999999994, 1526.4519470987466
457.98359999999997, 1526.447504268209
470.0358, 1526.4308702225396
482.08799999999997, 1526.3666445371593
494.14019999999994, 1526.2993229218282
506.19239999999996, 1526.2320013064973
518.2446, 1526.1646796911664
530.2968, 1526.0973580758352
542.3489999999999, 1526.4686333833624
554.4012, 1527.0236776034785
566.4534, 1527.6047981712838
578.5056, 1528.3077499636063
590.5577999999999, 1526.973971281449
602.6099999999999, 1524.8470908754848
614.6622, 1522.7202104695211
626.7144, 1520.8014641171312
638.7665999999999, 1520.4437755309464
650.8188, 1520.105464853167
662.871, 1519.7868210636454
674.9232, 1519.6555764331788
686.9753999999999, 1519.5523854566925
699.0275999999999, 1519.5264483898102
711.0798, 1519.5210491869761
723.132, 1519.5156499841423
735.1841999999999, 1519.5102507813083
747.2364, 1519.5048515784742
759.2886, 1519.4930669512391
771.3408, 1519.4734652146283
783.3929999999999, 1519.4538634780174
795.4451999999999, 1519.4342617414068
807.4974, 1519.414660004796
819.5495999999999, 1519.395058268185
831.6017999999999, 1519.3754565315742
843.654, 1519.3558547949635
855.7062, 1519.336328460846
867.7583999999999, 1519.3173205087444
879.8105999999999, 1519.2983125566427
891.8627999999999, 1519.279304604541
903.915, 1519.2602966524394
915.9671999999999, 1519.2412887003377
928.0193999999999, 1519.222280748236
940.0716, 1519.2032727961343
952.1238, 1519.1842648440327
964.1759999999999, 1519.165256891931
976.2281999999999, 1519.1462489398293
988.2803999999999, 1519.1272409877276
1000.3326, 1519.108233035626
1012.3847999999999, 1519.0892250835243
1024.437, 1519.0702171314226
1036.4892, 1519.051209179321
1048.5413999999998, 1519.0322012272193
1060.5936, 1519.0131932751176
1072.6458, 1518.9943688372578
1084.6979999999999, 1518.97555587047
1096.7502, 1518.9567429036822
1108.8024, 1518.9379299368945
1120.8546, 1518.9191169701066
1132.9068, 1518.900304003319
1144.9589999999998, 1518.881491036531
1157.0112, 1518.8622591437688
1169.0634, 1518.8428061024986
1181.1155999999999, 1518.823353061228
1193.1678, 1518.8039000199578
1205.2199999999998, 1518.7844469786876
1217.2721999999999, 1518.7649939374173
1229.3244, 1518.745540896147
1241.3765999999998, 1518.7260878548768
1253.4288, 1518.7066348136063
1265.481, 1518.687181772336
1277.5331999999999, 1518.6677287310658
1289.5854, 1518.6482756897956
1301.6376, 1518.6288226485253
1313.6897999999999, 1518.6093696072548
1325.742, 1518.5916052080515
1337.7941999999998, 1518.5779642262107
1349.8464, 1518.56432324437
1361.8986, 1518.5506822625293
1373.9507999999998, 1518.5370412806885
1386.003, 1518.5234002988477
1398.0551999999998, 1518.509759317007
1410.1073999999999, 1518.496118335166
1422.1596, 1518.4824773533255
1434.2117999999998, 1518.4685334137107
1446.264, 1518.454431337712
1458.3162, 1518.4403292617137
1470.3683999999998, 1518.426227185715
1482.4206, 1518.4121251097165
1494.4728, 1518.3982811611565
1506.5249999999999, 1518.4007456618972
1518.5772, 1517.687104571742
1530.6293999999998, 1516.2663971852212
1542.6816, 1514.8532716677369
1554.7338, 1513.4401461502525
1566.7859999999998, 1512.027020632769
1578.8382, 1510.6241915578019
1590.8903999999998, 1509.874618740723
1602.9425999999999, 1509.1250459236444
1614.9948, 1508.5841546454212
1627.0469999999998, 1508.150047854897
1639.0991999999999, 1507.7159410643724
1651.1514, 1507.2818342738483
1663.2035999999998, 1506.8472063459778
1675.2558, 1506.4109441017163
1687.308, 1505.9746818574547
1699.3601999999998, 1505.5384196131934
1711.4124, 1505.0491799125703
1723.4645999999998, 1504.5581483381886
1735.5167999999999, 1504.5323857827657
1747.569, 1504.533864138039
1759.6211999999998, 1504.5457818035002
1771.6734, 1504.576791839543
1783.7255999999998, 1504.607784088051
1795.7777999999998, 1504.6387763365592
1807.83, 1504.6697685850672
1819.8821999999998, 1504.6741179176206
1831.9343999999999, 1504.6741179176206
1843.9866, 1504.6741179176206
1856.0387999999998, 1504.6741179176206
1868.091, 1504.6741179176206
1880.1432, 1504.6741179176206
1892.1953999999998, 1504.6741179176206
1904.2476, 1504.6741179176206
1916.2997999999998, 1504.6741179176206
1928.3519999999999, 1504.6741179176206
1940.4042, 1504.6741179176206
1952.4563999999998, 1504.6741179176206
1964.5086, 1504.6741179176206
1976.5607999999997, 1504.6741179176206
1988.6129999999998, 1504.6741179176206
2000.6652, 1504.6741179176206
2012.7173999999998, 1504.6741179176206
2024.7695999999999, 1504.6741179176206
2036.8218, 1504.6741179176206
2048.874, 1504.6741179176206
2060.9262, 1504.6741179176206
2072.9784, 1504.6741179176206
2085.0306, 1504.6741179176206
2097.0827999999997, 1504.6741179176206
2109.1349999999998, 1504.6741179176206
2121.1872, 1504.7743329376356
2133.2394, 1504.9889045024272
2145.2916, 1505.203476067219
2157.3437999999996, 1505.418047632011
2169.3959999999997, 1505.4917843029245
2181.4482, 1505.482225845171
2193.5004, 1505.4721825351423
2205.5526, 1505.4621392251138
2217.6048, 1505.452095915085
2229.6569999999997, 1505.4420526050565
2241.7092, 1505.432009295028
2253.7614, 1505.4219659849994
2265.8136, 1505.4119226749706
2277.8658, 1505.401879364942
2289.9179999999997, 1505.3918360549135
2301.9701999999997, 1505.3817927448847
2314.0224, 1505.3717494348562
2326.0746, 1505.3617061248276
2338.1268, 1505.3516628147988
2350.1789999999996, 1505.3416195047703
2362.2311999999997, 1505.3315761947417
2374.2834, 1505.321532884713
2386.3356, 1505.3114895746844
2398.3878, 1505.3014462646559
2410.4399999999996, 1505.291402954627
2422.4921999999997, 1505.2813596445985
2434.5443999999998, 1505.271216666954
2446.5966, 1505.2543492228165
2458.6488, 1505.2374817786792
2470.701, 1505.2206143345418
2482.7531999999997, 1505.2037468904045
2494.8053999999997, 1505.186879446267
2506.8576, 1505.1700120021299
2518.9098, 1505.1474498875516
2530.962, 1505.111950827915
2543.0141999999996, 1505.0764517682787
2555.0663999999997, 1505.042005707053
2567.1186, 1505.0123617808651
2579.1708, 1504.9878588073025
2591.223, 1504.9768350332902
2603.2752, 1504.9658112592776
2615.3273999999997, 1504.9547874852653
2627.3795999999998, 1504.9431497484572
2639.4318, 1504.9312397976053
2651.484, 1504.919329846753
2663.5362, 1504.907419895901
2675.5883999999996, 1504.8955099450488
2687.6405999999997, 1504.8835999941969
2699.6928, 1504.8687048486818
2711.745, 1504.8408122049063
2723.7972, 1504.7985470811345
2735.8493999999996, 1504.756281957363
2747.9015999999997, 1504.7140168335911
2759.9538, 1504.6717517098193
2772.006, 1504.6294865860477
2784.0582, 1504.587221462276
2796.1103999999996, 1504.5449563385043
2808.1625999999997, 1504.5026912147325
2820.2147999999997, 1504.467767638452
2832.267, 1504.4456953625354
2844.3192, 1504.4350796933204
2856.3714, 1504.4344847751602
2868.4235999999996, 1504.4338898569997
2880.4757999999997, 1504.4332949388395
2892.528, 1504.432700020679
2904.5802, 1504.4321051025188
2916.6324, 1504.4315101843586
2928.6845999999996, 1504.430915266198
2940.7367999999997, 1504.4303203480379
2952.7889999999998, 1504.4297254298776
2964.8412, 1504.4291305117172
2976.8934, 1504.428535593557
2988.9456, 1504.4279406753965
3000.9977999999996, 1504.4273457572363
3013.0499999999997, 1504.426750839076
3025.1022, 1504.4261559209156
3037.1544, 1504.4255610027553
3049.2066, 1504.4249660845949
3061.2587999999996, 1504.4243711664346
3073.3109999999997, 1504.4237762482744
3085.3632, 1504.423181330114
3097.4154, 1504.4225864119537
3109.4676, 1504.4219914937933
3121.5197999999996, 1504.421396575633
3133.5719999999997, 1504.4208016574728
3145.6241999999997, 1504.4202067393123
3157.6764, 1504.419611821152
3169.7286, 1504.4190169029916
3181.7807999999995, 1504.4184219848314
3193.8329999999996, 1504.4178270666712
3205.8851999999997, 1504.4172321485107
3217.9374, 1504.4166372303505
3229.9896, 1504.4160423121903
3242.0418, 1504.4154388462046
3254.0939999999996, 1504.4147775461017
3266.1461999999997, 1504.4141162459991
3278.1983999999998, 1504.4134549458963
3290.2506, 1504.4127936457935
3302.3028, 1504.4121323456907
3314.3549999999996, 1504.411471045588
3326.4071999999996, 1504.4108097454853
3338.4593999999997, 1504.4101484453824
3350.5116, 1504.4094871452796
3362.5638, 1504.4088258451768
3374.616, 1504.4081645450742
3386.6681999999996, 1504.4075032449714
3398.7203999999997, 1504.4068419448686
3410.7726, 1504.4061806447658
3422.8248, 1504.4055193446632
3434.877, 1504.4048580445603
3446.9291999999996, 1504.4041967444575
3458.9813999999997, 1504.2948536741444
3471.0335999999998, 1504.072747402815
3483.0858, 1503.8506411314854
3495.138, 1503.628534860156
3507.1901999999995, 1503.4064285888264
3519.2423999999996, 1503.184322317497
3531.2945999999997, 1502.9622415636684
3543.3468, 1502.7405985226753
3555.399, 1502.5189554816823
3567.4511999999995, 1502.2973124406892
3579.5033999999996, 1502.0756693996962
3591.5555999999997, 1501.854026358703
3603.6077999999998, 1501.63238331771
3615.66, 1501.565704103574
3627.7122, 1501.5365727036176
3639.7643999999996, 1501.507441303661
3651.8165999999997, 1501.4783099037045
3663.8687999999997, 1501.449178503748
3675.921, 1501.4200471037916
3687.9732, 1501.3909157038352
3700.0253999999995, 1501.3617843038785
3712.0775999999996, 1501.332652903922
3724.1297999999997, 1501.3035215039656
3736.182, 1501.2743901040092
3748.2342, 1501.2452587040527
3760.2864, 1501.216127304096
3772.3385999999996, 1501.1869959041396
3784.3907999999997, 1501.1578645041832
3796.4429999999998, 1501.1287331042267
3808.4952, 1501.099813072134
3820.5474, 1501.073399330971
3832.5995999999996, 1501.0469855898077
3844.6517999999996, 1501.0205718486447
3856.7039999999997, 1500.9941581074816
3868.7562, 1500.9677443663186
3880.8084, 1500.9413306251554
3892.8605999999995, 1500.9149168839924
3904.9127999999996, 1500.8885031428292
3916.9649999999997, 1500.862089401666
3929.0172, 1500.835675660503
3941.0694, 1500.8092619193399
3953.1215999999995, 1500.782848178177
3965.1737999999996, 1500.7564344370137
3977.2259999999997, 1500.7300206958507
3989.2781999999997, 1500.7036158812543
4001.3304, 1500.6773803284902
4013.3826, 1500.6511447757262
4025.4347999999995, 1500.6308934095553
4037.4869999999996, 1500.610700143423
4049.5391999999997, 1500.5905068772904
4061.5914, 1500.570313611158
4073.6436, 1500.5501203450258
4085.6957999999995, 1500.5299270788935
4097.748, 1500.509733812761
4109.8002, 1500.4895405466286
4121.8524, 1500.4693472804963
4133.9046, 1500.449154014364
4145.9568, 1500.4289607482315
4158.009, 1500.4097725934257
4170.0612, 1500.3914740629075
4182.113399999999, 1500.373175532389
4194.165599999999, 1500.3548770018708
4206.217799999999, 1500.3365784713526
4218.2699999999995, 1500.3182799408344
4230.3222, 1500.2999814103161
4242.3744, 1500.2823786693516
4254.4266, 1500.2649686832108
4266.4788, 1500.24755869707
4278.531, 1500.2301487109294
4290.5832, 1500.219562050668
4302.6354, 1500.2197031224139
4314.687599999999, 1500.2198441941598
4326.739799999999, 1500.2199852659057
4338.7919999999995, 1500.2201263376517
4350.8442, 1500.2202674093976
4362.8964, 1500.2204084811435
4374.9486, 1500.2205495528897
4387.0008, 1500.2206906246356
4399.053, 1500.2208316963815
4411.1052, 1500.2209727681275
4423.1574, 1500.2211138398734
4435.2096, 1500.2212549116193
4447.261799999999, 1500.2213959833653
4459.313999999999, 1500.2215370551112
4471.3661999999995, 1500.2216781268571
4483.4184, 1500.221819198603
4495.4706, 1500.2219602703492
4507.5228, 1500.2221013420951
4519.575, 1500.222242413841
4531.6272, 1500.222383485587
4543.6794, 1500.222524557333
4555.7316, 1500.2226656290788
4567.783799999999, 1500.2228155034275
4579.835999999999, 1500.222970925559
4591.888199999999, 1500.2231263476904
4603.9403999999995, 1500.2232817698218
4615.9926, 1500.2234371919535
4628.0448, 1500.223592614085
4640.097, 1500.2237480362164
4652.1492, 1500.223903458348
4664.2014, 1500.2240588804796
4676.2536, 1500.224214302611
4688.3058, 1500.2243697247425
4700.357999999999, 1500.2245251468742
4712.410199999999, 1500.2246805690056
4724.462399999999, 1500.224835991137
4736.5145999999995, 1500.2249914132688
4748.5668, 1500.2251468354002
4760.619, 1500.2253022575317
4772.6712, 1500.2254576796631
4784.7234, 1500.2256131017948
4796.7756, 1500.2257685239263
4808.8278, 1500.2259239460577
4820.879999999999, 1500.2260793681894
4832.932199999999, 1500.2262347903209
4844.984399999999, 1500.2263902124523
4857.036599999999, 1500.2265456345838
4869.0887999999995, 1500.2267010567155
4881.141, 1500.226856478847
4893.1932, 1500.2270119009784
4905.2454, 1500.2271673231098
4917.2976, 1500.2273227452415
4929.3498, 1500.227478167373
4941.402, 1500.2276335895044
4953.454199999999, 1500.227789011636
4965.506399999999, 1500.2279444337676
4977.558599999999, 1500.228099855899
4989.6107999999995, 1500.2282323234685
5001.663, 1500.228347366097
5013.7152, 1500.2284624087254
5025.7674, 1500.2285774513539
5037.8196, 1500.2286924939822
5049.8718, 1500.2288075366107
5061.924, 1500.228922579239
5073.9762, 1500.2290376218675
5086.028399999999, 1500.2291526644958
5098.080599999999, 1500.2292677071243
5110.132799999999, 1500.2293827497529
5122.1849999999995, 1500.2294977923812
5134.2372, 1500.2296128350097
5146.2894, 1500.229727877638
5158.3416, 1500.2298429202665
5170.3938, 1500.2299579628948
5182.446, 1500.2300730055233
5194.4982, 1500.2301880481516
5206.5504, 1500.2303030907801
5218.602599999999, 1500.2304181334084
5230.654799999999, 1500.230533176037
5242.706999999999, 1500.2306482186655
5254.7591999999995, 1500.2307632612938
5266.8114, 1500.2308783039223
5278.8636, 1500.2309933465506
5290.9158, 1500.231108389179
5302.968, 1500.2312234318074
5315.0202, 1500.231338474436
5327.0724, 1500.2314535170642
5339.124599999999, 1500.2315685596927
5351.176799999999, 1500.2316836023213
5363.228999999999, 1500.2317986449495
5375.281199999999, 1500.231913687578
5387.3333999999995, 1500.2320287302064
5399.3856, 1500.232143772835
5411.4378, 1500.2322588154632
5423.49, 1500.2323738580917
5435.5422, 1500.23248890072
5447.5944, 1500.2326039433485
5459.6466, 1500.2327189859768
5471.698799999999, 1500.2328340286053
5483.750999999999, 1500.2328662797347
5495.803199999999, 1500.232859876181
5507.8553999999995, 1500.2328471850733
5519.9076, 1500.2328333374567
5531.9598, 1500.2328194898398
5544.012, 1500.2328056422232
5556.0642, 1500.2327917946063
5568.1164, 1500.2327779469897
5580.1686, 1500.2327640993728
5592.220799999999, 1500.2327502517562
5604.272999999999, 1500.2327364041394
5616.325199999999, 1500.2327225565227
5628.377399999999, 1500.2327087089059
5640.4295999999995, 1500.2326948612892
5652.4818, 1500.2326810136724
5664.534, 1500.2326671660558
5676.5862, 1500.232653318439
5688.6384, 1500.2326394708223
5700.6906, 1500.2326256232054
5712.7428, 1500.2326117755888
5724.794999999999, 1500.232597927972
5736.847199999999, 1500.2325840803553
5748.899399999999, 1500.2325702327385
5760.951599999999, 1500.2325563851218
5773.0037999999995, 1500.2325600537636
5785.056, 1500.232614361656
5797.1082, 1500.2326686695485
5809.1604, 1500.2327229774412
5821.2126, 1500.2327772853337
5833.2648, 1500.2328315932261
5845.317, 1500.2328859011188
5857.369199999999, 1500.2329402090113
5869.421399999999, 1500.232994516904
5881.473599999999, 1500.2330488247965
5893.525799999999, 1500.233103132689
5905.5779999999995, 1500.2331574405816
5917.6302, 1500.233211748474
5929.6824, 1500.2332660563666
5941.7346, 1500.2333203642593
5953.7868, 1500.2333746721517
5965.839, 1500.2334289800444
5977.8912, 1500.233483287937
5989.943399999999, 1500.2335375958294
6001.995599999999, 1500.233591903722
6014.047799999999, 1500.2336462116145
6026.099999999999, 1500.233700519507
6038.1521999999995, 1500.2337548273997
6050.2044, 1500.2338091352922
6062.2566, 1500.2338634431849
6074.3088, 1500.2339177510773
6086.361, 1500.2339720589698
6098.4132, 1500.2340263668625
6110.465399999999, 1500.234080674755
6122.517599999999, 1500.2341349826477
6134.569799999999, 1500.2341892905401
6146.621999999999, 1500.2342435984326
6158.6741999999995, 1500.2342979063253
6170.7264, 1500.2343522142178
6182.7786, 1500.2344063981964
6194.8308, 1500.2344486744591
6206.883, 1500.234490950722
6218.9352, 1500.2345332269847
6230.9874, 1500.2345755032475
6243.039599999999, 1500.2346177795102
6255.091799999999, 1500.234660055773
6267.143999999999, 1500.234702332036
6279.196199999999, 1500.2347446082988
6291.2483999999995, 1500.2347868845616
6303.3006, 1500.2348291608243
6315.3528, 1500.2348714370871
6327.405, 1500.23491371335
6339.4572, 1500.2349559896127
6351.5094, 1500.2349982658754
6363.561599999999, 1500.2350405421382
6375.613799999999, 1500.2350828184012
6387.665999999999, 1500.235125094664
6399.718199999999, 1500.2351673709268
6411.770399999999, 1500.2352096471895
6423.8225999999995, 1500.2352519234523
6435.8748, 1500.235294199715
6447.927, 1500.2353364759779
6459.9792, 1500.2353787522406
6472.0314, 1500.2354210285034
6484.0836, 1500.2354633047664
6496.135799999999, 1500.2355055810292
6508.187999999999, 1500.235547857292
6520.240199999999, 1500.2355901335548
6532.292399999999, 1500.2356324098175
6544.344599999999, 1500.2356746860803
6556.3967999999995, 1500.235716962343
6568.449, 1500.2357592386059
6580.5012, 1500.2358015148686
6592.5534, 1500.2358437911316
6604.6056, 1500.2358860673944
6616.6578, 1500.2359283436572
6628.709999999999, 1500.23597061992
6640.762199999999, 1500.2360128961827
6652.814399999999, 1500.2360551724455
6664.866599999999, 1500.2360974487083
6676.9187999999995, 1500.236139724971
6688.971, 1500.236182001234
6701.0232, 1500.2362242774968
6713.0754, 1500.2362665537596
6725.1276, 1500.2363088300224
6737.1798, 1500.2363443558506
6749.232, 1500.2363086453875
6761.284199999999, 1500.2362729349245
6773.336399999999, 1500.2362372244615
6785.388599999999, 1500.2362015139984
6797.440799999999, 1500.2361658035354
6809.4929999999995, 1500.2361300930725
6821.5452, 1500.2360978926356
6833.5974, 1500.2360769974023
6845.6496, 1500.236056102169
6857.7018, 1500.2360352069356
6869.754, 1500.2360143117023
6881.806199999999, 1500.2359934164692
6893.858399999999, 1500.235972521236
6905.910599999999, 1500.2359516260026
6917.962799999999, 1500.2359307307693
6930.014999999999, 1500.235909835536
6942.0671999999995, 1500.2358889403026
6954.1194, 1500.2358680450695
6966.1716, 1500.2358471498362
6978.2238, 1500.235826254603
6990.276, 1500.2358053593696
7002.3282, 1500.2357844641363
7014.380399999999, 1500.235763568903
7026.432599999999, 1500.2357426736698
7038.484799999999, 1500.2357217784365
7050.536999999999, 1500.2357008832032
7062.589199999999, 1500.23567998797
7074.6413999999995, 1500.2356590927366
7086.6936, 1500.2356381975032
7098.7458, 1500.2356173022702
7110.798, 1500.2355964070368
7122.8502, 1500.2355755118035
7134.902399999999, 1500.2355546165702
7146.954599999999, 1500.2355337213369
7159.006799999999, 1500.2355128261036
7171.058999999999, 1500.2354919308705
7183.111199999999, 1500.2354710356371
7195.1633999999995, 1500.2354501404038
7207.2155999999995, 1500.2354292451705
7219.2678, 1500.2354083499372
7231.32, 1500.2353874547039
7243.3722, 1500.2353665594708
7255.4244, 1500.2353456642375
7267.476599999999, 1500.2353247690041
7279.528799999999, 1500.2353038737708
7291.580999999999, 1500.2352829785375
7303.633199999999, 1500.2352620833042
7315.685399999999, 1500.235241188071
7327.7375999999995, 1500.2352202928378
7339.7898, 1500.2351993976044
7351.842, 1500.2351785023711
7363.8942, 1500.2351504309124
7375.9464, 1500.2351115391018
7387.9986, 1500.235072647291
7400.050799999999, 1500.2350337554803
7412.102999999999, 1500.2349948636697
7424.155199999999, 1500.2349559718589
7436.207399999999, 1500.2349170800483
7448.259599999999, 1500.2348781882374
7460.3117999999995, 1500.2348392964268
7472.364, 1500.2348004046162
7484.4162, 1500.2347615128053
7496.4684, 1500.2347226209947
7508.5206, 1500.234683729184
7520.5728, 1500.2346448373733
7532.624999999999, 1500.2346059455626
7544.677199999999, 1500.234567053752
7556.729399999999, 1500.2345281619412
7568.781599999999, 1500.2344892701306
7580.833799999999, 1500.23445037832
7592.8859999999995, 1500.234411486509
7604.9382, 1500.2343725946985
7616.9904, 1500.2343337028879
7629.0426, 1500.234294811077
7641.0948, 1500.2342559192664
7653.146999999999, 1500.2342170274558
7665.199199999999, 1500.234178135645
7677.251399999999, 1500.2341392438343
7689.303599999999, 1500.2341003520237
7701.355799999999, 1500.2340614602128
7713.407999999999, 1500.2340225684022
7725.4601999999995, 1500.2339836765916
7737.5124, 1500.2339447847808
7749.5646, 1500.2339058929701
7761.6168, 1500.2338670011593
7773.669, 1500.2338281093487
7785.721199999999, 1500.233789217538
7797.773399999999, 1500.2337503257272
7809.825599999999, 1500.2337114339166
7821.877799999999, 1500.233672542106
7833.929999999999, 1500.2336336502951
7845.9821999999995, 1500.2335947584845
7858.0344, 1500.233555866674
7870.0866, 1500.233516974863
7882.1388, 1500.2334780830524
7894.191, 1500.2334391912418
7906.243199999999, 1500.233400299431
7918.295399999999, 1500.2333614076204
7930.347599999999, 1500.2333225158097
7942.399799999999, 1500.233283623999
7954.451999999999, 1500.2332447321883
7966.504199999999, 1500.2332058403777
7978.5563999999995, 1500.2331669485668
7990.6086, 1500.2331280567562
8002.6608, 1500.2330891649456
8014.713, 1500.2330502731347
8026.7652, 1500.233011381324
8038.817399999999, 1500.2329724895135
8050.869599999999, 1500.2329335977026
8062.921799999999, 1500.232894705892
8074.973999999999, 1500.2328558140814
8087.026199999999, 1500.2328169222706
8099.078399999999, 1500.23277803046
8111.1305999999995, 1500.232739138649
8123.1828, 1500.2327002468385
8135.235, 1500.2326613550279
8147.2872, 1500.232622463217
8159.3394, 1500.2325835714064
8171.391599999999, 1500.2325446795958
8183.443799999999, 1500.232453007967
8195.496, 1500.2322386544024
8207.5482, 1500.232024300838
8219.6004, 1500.2318099472734
8231.6526, 1500.2315955937088
8243.7048, 1500.2313812401442
8255.757, 1500.2311668865798
8267.8092, 1500.2309525330152
8279.8614, 1500.2307381794506
8291.9136, 1500.230523825886
8303.9658, 1500.2303094723213
8316.018, 1500.230095118757
8328.0702, 1500.2298807651923
8340.1224, 1500.2296664116277
8352.1746, 1500.229452058063
8364.226799999999, 1500.2292377044987
8376.278999999999, 1500.229023350934
8388.331199999999, 1500.2288089973695
8400.383399999999, 1500.2285946438049
8412.435599999999, 1500.2283802902405
8424.487799999999, 1500.2281671256085
8436.539999999999, 1500.227964938041
8448.5922, 1500.2277627504732
8460.6444, 1500.2275605629056
8472.6966, 1500.2273583753379
8484.7488, 1500.2271561877703
8496.801, 1500.2269540002026
8508.8532, 1500.226751812635
8520.9054, 1500.2265496250673
8532.9576, 1500.2263474374997
8545.0098, 1500.226145249932
8557.062, 1500.2259430623644
8569.1142, 1500.2257408747969
8581.1664, 1500.2255386872291
8593.2186, 1500.2253364996616
8605.2708, 1500.2251343120938
8617.322999999999, 1500.2249321245263
8629.375199999999, 1500.2247299369585
8641.427399999999, 1500.224527749391
8653.479599999999, 1500.2243255618232
8665.531799999999, 1500.2241233742557
8677.583999999999, 1500.223921186688
8689.636199999999, 1500.2237189991204
8701.6884, 1500.2235168115528
8713.7406, 1500.223314623985
8725.7928, 1500.2231124364175
8737.845, 1500.2229102488498
8749.8972, 1500.2227080612822
8761.9494, 1500.2225058737145
8774.0016, 1500.222303686147
8786.0538, 1500.2221014985791
8798.106, 1500.2218993110116
8810.1582, 1500.2216971234438
8822.2104, 1500.2214949358763
8834.2626, 1500.2212927483088
8846.3148, 1500.221090560741
8858.367, 1500.2208883731735
8870.4192, 1500.2206861856057
8882.471399999999, 1500.2204839980382
8894.523599999999, 1500.2202818104704
8906.575799999999, 1500.2200796229029
8918.627999999999, 1500.219877435335
8930.680199999999, 1500.2196752477676
8942.732399999999, 1500.2194730601998
8954.784599999999, 1500.2192708726323
8966.8368, 1500.2190686850647
8978.889, 1500.218866497497
8990.9412, 1500.2186643099294
9002.9934, 1500.2184621223616
9015.0456, 1500.218259934794
9027.0978, 1500.2180577472263
9039.15, 1500.2178555596588
9051.2022, 1500.217653372091
9063.2544, 1500.2174511845235
9075.3066, 1500.2172489969557
9087.3588, 1500.2170468093882
9099.411, 1500.2168446218207
9111.4632, 1500.216642434253
9123.5154, 1500.2164402466854
9135.567599999998, 1500.2162380591176
9147.619799999999, 1500.21603587155
9159.671999999999, 1500.2158336839823
9171.724199999999, 1500.2156314964147
9183.776399999999, 1500.215429308847
9195.828599999999, 1500.2152271212794
9207.880799999999, 1500.2150249337117
9219.932999999999, 1500.2148227461441
9231.9852, 1500.2146205585766
9244.0374, 1500.2144183710088
9256.0896, 1500.2142161834413
9268.1418, 1500.2140139958735
9280.194, 1500.213811808306
9292.2462, 1500.2136096207382
9304.2984, 1500.2134074331707
9316.3506, 1500.213205245603
9328.4028, 1500.2130030580354
9340.455, 1500.2128008704676
9352.5072, 1500.2125986829
9364.5594, 1500.2123964953325
9376.6116, 1500.2121943077648
9388.663799999998, 1500.2119921201972
9400.715999999999, 1500.2117899326295
9412.768199999999, 1500.211587745062
9424.820399999999, 1500.2113855574942
9436.872599999999, 1500.2111833699266
9448.924799999999, 1500.2109941678661
9460.976999999999, 1500.2108301067772
9473.029199999999, 1500.2106660456882
9485.0814, 1500.2105019845992
9497.1336, 1500.2103379235102
9509.1858, 1500.2101738624212
9521.238, 1500.2100098013323
9533.2902, 1500.2098457402435
9545.3424, 1500.2096816791545
9557.3946, 1500.2095176180655
9569.4468, 1500.2093535569766
9581.499, 1500.2091894958876
9593.5512, 1500.2090254347986
9605.6034, 1500.2088613737096
9617.6556, 1500.2086973126209
9629.7078, 1500.208533251532
9641.759999999998, 1500.208369190443
9653.812199999998, 1500.208205129354
9665.864399999999, 1500.208041068265
9677.916599999999, 1500.207877007176
9689.968799999999, 1500.207712946087
9702.020999999999, 1500.207548884998
9714.073199999999, 1500.2073848239093
9726.125399999999, 1500.2072207628203
9738.177599999999, 1500.2070567017313
9750.2298, 1500.2068926406423
9762.282, 1500.2067285795533
9774.3342, 1500.2065645184643
9786.3864, 1500.2064004573754
9798.4386, 1500.2062363962866
9810.4908, 1500.2060723351976
9822.543, 1500.2059082741087
9834.5952, 1500.2057442130197
9846.6474, 1500.2055801519307
9858.6996, 1500.2054160908417
9870.7518, 1500.2052520297527
9882.804, 1500.2050879686637
9894.8562, 1500.204923907575
9906.908399999998, 1500.204759846486
9918.960599999999, 1500.204595785397
9931.012799999999, 1500.204431724308
9943.064999999999, 1500.204267663219
9955.117199999999, 1500.20410360213
9967.169399999999, 1500.203939541041
9979.221599999999, 1500.2037754799524
9991.273799999999, 1500.2036114188634
10003.326, 1500.2034473577744
10015.3782, 1500.2032832966854
10027.4304, 1500.2031192355964
10039.4826, 1500.2029551745075
10051.5348, 1500.2027911134185
10063.587, 1500.2026270523295
10075.6392, 1500.2024629912407
10087.6914, 1500.2022989301518
10099.7436, 1500.2021348690628
10111.7958, 1500.2019708079738
10123.848, 1500.2018067468848
10135.9002, 1500.2016426857958
10147.9524, 1500.2014931563829
10160.004599999998, 1500.2013696939189
10172.056799999998, 1500.2012462314551
10184.108999999999, 1500.2011227689911
10196.161199999999, 1500.2009993065271
10208.213399999999, 1500.2008758440634
10220.265599999999, 1500.2007523815994
10232.317799999999, 1500.2006289191354
10244.369999999999, 1500.2005054566716
10256.422199999999, 1500.2003819942076
10268.4744, 1500.2002585317439
10280.5266, 1500.20013506928
10292.5788, 1500.200011606816
10304.631, 1500.1998881443521
10316.6832, 1500.1997646818882
10328.7354, 1500.1996412194242
10340.7876, 1500.1995177569604
10352.8398, 1500.1993942944964
10364.892, 1500.1992708320327
10376.9442, 1500.1991473695687
10388.9964, 1500.1990239071047
10401.0486, 1500.198900444641
10413.1008, 1500.198776982177
10425.152999999998, 1500.198653519713
10437.205199999999, 1500.1985300572492
10449.257399999999, 1500.1984065947852
10461.309599999999, 1500.1982831323214
10473.361799999999, 1500.1981596698574
10485.413999999999, 1500.1980362073934
10497.466199999999, 1500.1979127449297
10509.518399999999, 1500.1977892824657
10521.5706, 1500.1976658200017
10533.6228, 1500.197542357538
10545.675, 1500.197418895074
10557.7272, 1500.1972954326102
10569.7794, 1500.1971719701462
10581.8316, 1500.1970485076822
10593.8838, 1500.1969250452184
10605.936, 1500.1968015827545
10617.9882, 1500.1966781202905
10630.0404, 1500.1965546578267
10642.0926, 1500.1964311953627
10654.1448, 1500.196307732899
10666.197, 1500.196184270435
10678.249199999998, 1500.196060807971
10690.301399999998, 1500.1959373455072
10702.353599999999, 1500.1958138830432
10714.405799999999, 1500.1956904205795
10726.457999999999, 1500.1955669581155
10738.510199999999, 1500.1954434956515
10750.562399999999, 1500.1953201582735
10762.614599999999, 1500.1952324067533
10774.666799999999, 1500.1951446552332
10786.719, 1500.195056903713
10798.7712, 1500.194969152193
10810.8234, 1500.1948814006726
10822.8756, 1500.194792637819
10834.9278, 1500.194694497818
10846.98, 1500.194596357817
10859.0322, 1500.1944982178159
10871.0844, 1500.1944000778149
10883.1366, 1500.1943019378139
10895.1888, 1500.1942037978129
10907.241, 1500.1941056578116
10919.2932, 1500.1940075178106
10931.345399999998, 1500.1939093778096
10943.397599999998, 1500.1938112378086
10955.449799999999, 1500.1937130978076
10967.501999999999, 1500.1936149578064
10979.554199999999, 1500.1935168178054
10991.606399999999, 1500.1934186778044
11003.658599999999, 1500.1933205378034
11015.710799999999, 1500.1932223978022
11027.762999999999, 1500.1931242578012
11039.8152, 1500.1930261178002
11051.8674, 1500.1929279777992
11063.9196, 1500.1928298377982
11075.9718, 1500.192731697797
11088.024, 1500.192633557796
11100.0762, 1500.192535417795
11112.1284, 1500.192437277794
11124.1806, 1500.1923391377927
11136.2328, 1500.1922409977917
11148.285, 1500.1921428577907
11160.3372, 1500.1920447177897
11172.3894, 1500.1919465777885
11184.441599999998, 1500.1918484377875
11196.493799999998, 1500.1917502977865
11208.545999999998, 1500.1916521577855
11220.598199999999, 1500.1915540177845
11232.650399999999, 1500.1914558777833
11244.702599999999, 1500.1913577377823
11256.754799999999, 1500.1912595977813
11268.806999999999, 1500.1911614577803
11280.859199999999, 1500.191063317779
11292.911399999999, 1500.190965177778
11304.9636, 1500.190867037777
11317.0158, 1500.190768897776
11329.068, 1500.190670757775
11341.1202, 1500.1905726177738
11353.1724, 1500.1904744777728
11365.2246, 1500.1903763377718
11377.2768, 1500.1902781977708
11389.329, 1500.1901800577696
11401.3812, 1500.1900819177686
11413.4334, 1500.1899837777676
11425.4856, 1500.1898856377666
11437.5378, 1500.1897874977653
11449.589999999998, 1500.1896893577643
11461.642199999998, 1500.1895912177633
11473.694399999998, 1500.1894930777623
11485.746599999999, 1500.1893949377613
11497.798799999999, 1500.18929679776
11509.850999999999, 1500.189198657759
11521.903199999999, 1500.189100517758
11533.955399999999, 1500.189002377757
11546.007599999999, 1500.1889042377559
11558.059799999999, 1500.1888060977549
11570.112, 1500.1887079577539
11582.1642, 1500.1886297392505
11594.2164, 1500.1885581286936
11606.2686, 1500.1884865181366
11618.3208, 1500.1884149075797
11630.373, 1500.1883432970228
11642.4252, 1500.188271686466
11654.4774, 1500.1882000759092
11666.5296, 1500.1881284653523
11678.5818, 1500.1880568547954
11690.634, 1500.1879852442385
11702.686199999998, 1500.1879136336815
11714.738399999998, 1500.1878420231246
11726.790599999998, 1500.1877704125677
11738.842799999999, 1500.1876988020108
11750.894999999999, 1500.1876271914539
11762.947199999999, 1500.187555580897
11774.999399999999, 1500.1874839703403
11787.051599999999, 1500.1874123597834
11799.103799999999, 1500.1873407492265
11811.155999999999, 1500.1872691386695
11823.2082, 1500.1871975281126
11835.2604, 1500.1871259175557
11847.3126, 1500.1870543069988
11859.3648, 1500.1869826964419
11871.417, 1500.186911085885
11883.4692, 1500.186839475328
11895.5214, 1500.1867678647711
11907.5736, 1500.1866962542144
11919.6258, 1500.1866246436575
11931.678, 1500.1865530331006
11943.7302, 1500.1864814225437
11955.7824, 1500.1864098119868
11967.834599999998, 1500.1863382014299
11979.886799999998, 1500.186266590873
11991.938999999998, 1500.186194980316
12003.991199999999, 1500.1861233697591
12016.043399999999, 1500.1860517592022
12028.095599999999, 1500.1859801486455
12040.147799999999, 1500.1859085380886
12052.199999999999, 1500.1858369275317
12064.252199999999, 1500.1857653169748
12076.304399999999, 1500.1856937064179
12088.3566, 1500.185622095861
12100.4088, 1500.185550485304
12112.461, 1500.185478874747
12124.5132, 1500.1854072641902
12136.5654, 1500.1853356536333
12148.6176, 1500.1852640430764
12160.6698, 1500.1851924325197
12172.722, 1500.1851208219628
12184.7742, 1500.1850492114058
12196.8264, 1500.184977600849
12208.8786, 1500.184905990292
12220.930799999998, 1500.184834379735
12232.982999999998, 1500.1847627691782
12245.035199999998, 1500.1846911586213
12257.087399999999, 1500.1846195480643
12269.139599999999, 1500.1845479375074
12281.191799999999, 1500.1844763269507
12293.243999999999, 1500.1844047163938
12305.296199999999, 1500.184333105837
12317.348399999999, 1500.18426149528
12329.400599999999, 1500.184189884723
12341.4528, 1500.1841182741662
12353.505, 1500.1840466636093
12365.5572, 1500.1839750530523
12377.6094, 1500.1839034424954
12389.6616, 1500.1838318319385
12401.7138, 1500.1837602213816
12413.766, 1500.183688610825
12425.8182, 1500.183617000268
12437.8704, 1500.183545389711
12449.9226, 1500.1834737791542
12461.9748, 1500.1834021685972
12474.026999999998, 1500.1833305580403
12486.079199999998, 1500.1832589474834
12498.131399999998, 1500.1831873369265
12510.183599999998, 1500.1831157263696
12522.235799999999, 1500.1830441158127
12534.287999999999, 1500.182972505256
12546.340199999999, 1500.182900894699
12558.392399999999, 1500.1828292841421
12570.444599999999, 1500.1827576735852
12582.496799999999, 1500.1826860630283
12594.548999999999, 1500.1826144524714
12606.6012, 1500.1825428419145
12618.6534, 1500.1824712313576
12630.7056, 1500.1823996208007
12642.7578, 1500.1823280102437
12654.81, 1500.1822563996868
12666.8622, 1500.1821847891301
12678.9144, 1500.1821131785732
12690.9666, 1500.1820415680163
12703.0188, 1500.1819699574594
12715.071, 1500.1818983469025
12727.123199999998, 1500.1818267363456
12739.175399999998, 1500.1817551257886
12751.227599999998, 1500.1816835152317
12763.279799999998, 1500.1816119046748
12775.331999999999, 1500.181540294118
12787.384199999999, 1500.1814686835612
12799.436399999999, 1500.1813970730043
12811.488599999999, 1500.1813254624474
12823.540799999999, 1500.1812538518905
12835.592999999999, 1500.1811822413335
12847.645199999999, 1500.1811106307766
12859.6974, 1500.1810390202197
12871.7496, 1500.1809674096628
12883.8018, 1500.1808957991059
12895.854, 1500.180824188549
12907.9062, 1500.180752577992
12919.9584, 1500.1806809674354
12932.0106, 1500.1806093568784
12944.0628, 1500.1805377463215
12956.115, 1500.1804661357646
12968.1672, 1500.1803945252077
12980.2194, 1500.1803229146508
12992.271599999998, 1500.1802513040939
13004.323799999998, 1500.180179693537
13016.375999999998, 1500.18010808298
13028.428199999998, 1500.1800364724231
13040.480399999999, 1500.1799648618664
13052.532599999999, 1500.1798932513095
13064.584799999999, 1500.1798216407526
13076.636999999999, 1500.1797500301957
13088.689199999999, 1500.1796784196388
13100.741399999999, 1500.1796068090819
13112.793599999999, 1500.179535198525
13124.8458, 1500.179463587968
13136.898, 1500.1793919774111
13148.9502, 1500.1793203668542
13161.0024, 1500.1792487562973
13173.0546, 1500.1791771457406
13185.1068, 1500.1791055351837
13197.159, 1500.1790339246268
13209.2112, 1500.1789623140698
13221.2634, 1500.178890703513
13233.3156, 1500.178819092956
13245.367799999998, 1500.178747482399
13257.419999999998, 1500.1786758718422
13269.472199999998, 1500.1786042612853
13281.524399999998, 1500.1785326507284
13293.576599999999, 1500.1784610401717
13305.628799999999, 1500.1783894296148
13317.680999999999, 1500.1783178190578
13329.733199999999, 1500.178246208501
13341.785399999999, 1500.178174597944
13353.837599999999, 1500.178102987387
13365.889799999999, 1500.1780313768302
13377.942, 1500.1779597662733
13389.9942, 1500.1778881557163
13402.0464, 1500.1778165451594
13414.0986, 1500.1777449346025
13426.1508, 1500.1776733240458
13438.203, 1500.177601713489
13450.2552, 1500.177530102932
13462.3074, 1500.177458492375
13474.3596, 1500.1773868818182
13486.4118, 1500.1773152712613
13498.464, 1500.1772436607043
13510.516199999998, 1500.1771720501474
13522.568399999998, 1500.1771004395905
13534.620599999998, 1500.1770288290336
13546.672799999998, 1500.176957218477
13558.724999999999, 1500.17688560792
13570.777199999999, 1500.176813997363
13582.829399999999, 1500.1767423868062
13594.881599999999, 1500.1766707762492
13606.933799999999, 1500.1765991656923
13618.985999999999, 1500.1765275551354
13631.038199999999, 1500.1764559445785
13643.0904, 1500.1763843340216
13655.1426, 1500.1763127234647
13667.1948, 1500.1762411129077
13679.247, 1500.176169502351
13691.2992, 1500.1760978917941
13703.3514, 1500.1760262812372
13715.4036, 1500.1759546706803
13727.4558, 1500.1758830601234
13739.508, 1500.1758114495665
13751.5602, 1500.1757398390096
13763.612399999998, 1500.1756682284527
13775.664599999998, 1500.1755966178957
13787.716799999998, 1500.1755250073388
13799.768999999998, 1500.1754533967821
13811.821199999998, 1500.1753817862252
13823.873399999999, 1500.1753101756683
13835.925599999999, 1500.1752385651114
13847.977799999999, 1500.1751669545545
13860.029999999999, 1500.1750953439976
13872.082199999999, 1500.1750237334406
13884.134399999999, 1500.1749521228837
13896.186599999999, 1500.1748805123268
13908.2388, 1500.17480890177
13920.291, 1500.174737291213
13932.3432, 1500.1746656806563
13944.3954, 1500.1745940700994
13956.4476, 1500.1745224595425
13968.4998, 1500.1744508489855
13980.552, 1500.1743792384286
13992.6042, 1500.1743076278717
14004.6564, 1500.1742360173148
14016.708599999998, 1500.1741644067579
14028.760799999998, 1500.174092796201
14040.812999999998, 1500.174021185644
14052.865199999998, 1500.1739495750874
14064.917399999998, 1500.1738779645304
14076.969599999999, 1500.1738063539735
14089.021799999999, 1500.1737347434166
14101.073999999999, 1500.1736631328597
14113.126199999999, 1500.1735915223028
14125.178399999999, 1500.1735199117459
14137.230599999999, 1500.173448301189
14149.282799999999, 1500.173376690632
14161.335, 1500.1733050800751
14173.3872, 1500.1732334695182
14185.4394, 1500.1731618589615
14197.4916, 1500.1730902484046
14209.5438, 1500.1730186378477
14221.596, 1500.1729470272908
14233.6482, 1500.1728754167339
14245.7004, 1500.172803806177
14257.7526, 1500.17273219562
14269.804799999998, 1500.172660585063
14281.856999999998, 1500.1725889745062
14293.909199999998, 1500.1725173639493
14305.961399999998, 1500.1724457533926
14318.013599999998, 1500.1723741428357
14330.065799999998, 1500.1723025322788
14342.117999999999, 1500.1722309217218
14354.170199999999, 1500.172159311165
14366.222399999999, 1500.172087700608
14378.274599999999, 1500.172016090051
14390.326799999999, 1500.1719444794942
14402.378999999999, 1500.1718728689373
14414.431199999999, 1500.1718012583804
14426.4834, 1500.1717296478234
14438.5356, 1500.1716580372668
14450.5878, 1500.1715864267098
14462.64, 1500.171514816153
14474.6922, 1500.171443205596
14486.7444, 1500.171371595039
14498.7966, 1500.1712999844822
14510.8488, 1500.1712283739253
14522.901, 1500.1711567633683
14534.953199999998, 1500.1710851528114
14547.005399999998, 1500.1710135422545
14559.057599999998, 1500.1709419316978
14571.109799999998, 1500.170870321141
14583.161999999998, 1500.170798710584
14595.214199999999, 1500.170727100027
14607.266399999999, 1500.1706554894702
14619.318599999999, 1500.1705838789132
14631.370799999999, 1500.1705122683563
14643.422999999999, 1500.1704406577994
14655.475199999999, 1500.1703690472425
14667.527399999999, 1500.1702974366856
14679.5796, 1500.1702258261287
14691.6318, 1500.170154215572
14703.684, 1500.170082605015
14715.7362, 1500.1700109944582
14727.7884, 1500.1699393839012
14739.8406, 1500.1698677733443
14751.8928, 1500.1698148316584
14763.945, 1500.1698304092006
14775.9972, 1500.1698459867428
14788.049399999998, 1500.169861564285
14800.101599999998, 1500.169877141827
14812.153799999998, 1500.169892719369
14824.205999999998, 1500.1699082969112
14836.258199999998, 1500.1699238744534
14848.310399999998, 1500.1699394519956
14860.362599999999, 1500.1699550295377
14872.414799999999, 1500.1699706070797
14884.466999999999, 1500.1699861846218
14896.519199999999, 1500.170001762164
14908.571399999999, 1500.1700173397062
14920.623599999999, 1500.1700329172484
14932.675799999999, 1500.1700484947905
14944.728, 1500.1700640723325
14956.7802, 1500.1700796498747
14968.8324, 1500.1700952274168
14980.8846, 1500.170110804959
14992.9368, 1500.1701263825012
15004.989, 1500.170141960043
15017.0412, 1500.1701575375853
15029.0934, 1500.1701731151275
15041.1456, 1500.1701886926696
15053.197799999998, 1500.1702042702118
15065.249999999998, 1500.1702198477537
15077.302199999998, 1500.170235425296
15089.354399999998, 1500.170251002838
15101.406599999998, 1500.1702665803803
15113.458799999999, 1500.1702821579224
15125.510999999999, 1500.1702977354646
15137.563199999999, 1500.1703133130065
15149.615399999999, 1500.1703288905487
15161.667599999999, 1500.170344468091
15173.719799999999, 1500.170360045633
15185.771999999999, 1500.1703756231752
15197.8242, 1500.1703912007172
15209.8764, 1500.1704067782593
15221.9286, 1500.1704223558015
15233.9808, 1500.1704379333437
15246.033, 1500.1704535108859
15258.0852, 1500.1704690884278
15270.1374, 1500.17048466597
15282.1896, 1500.1705002435122
15294.2418, 1500.1705158210543
15306.293999999998, 1500.1705313985965
15318.346199999998, 1500.1705469761384
15330.398399999998, 1500.1705625536806
15342.450599999998, 1500.1705781312228
15354.502799999998, 1500.170593708765
15366.554999999998, 1500.1706092863071
15378.607199999999, 1500.1706248638493
15390.659399999999, 1500.1706404413912
15402.711599999999, 1500.1706560189334
15414.763799999999, 1500.1706715964756
15426.815999999999, 1500.1706871740178
15438.868199999999, 1500.17070275156
15450.920399999999, 1500.1707183291019
15462.9726, 1500.170733906644
15475.0248, 1500.1707494841862
15487.077, 1500.1707650617284
15499.1292, 1500.1707806392706
15511.1814, 1500.1707962168125
15523.2336, 1500.1708117943547
15535.2858, 1500.1708273718968
15547.338, 1500.170842949439
15559.390199999998, 1500.1708585269812
15571.442399999998, 1500.1708741045234
15583.494599999998, 1500.1708896820653
15595.546799999998, 1500.1709052596075
15607.598999999998, 1500.1709208371497
15619.651199999998, 1500.1709708928486
15631.703399999999, 1500.171031361211
15643.755599999999, 1500.1710918295732
15655.807799999999, 1500.1711522979356
15667.859999999999, 1500.1712127662981
15679.912199999999, 1500.1712732346605
15691.964399999999, 1500.1713337030228
15704.016599999999, 1500.1713941713851
15716.0688, 1500.1714546397475
15728.121, 1500.17151510811
15740.1732, 1500.1715755764724
15752.2254, 1500.1716360448347
15764.2776, 1500.171696513197
15776.3298, 1500.1717569815594
15788.382, 1500.1718174499217
15800.4342, 1500.1718779182843
15812.486399999998, 1500.1719383866466
15824.538599999998, 1500.171998855009
15836.590799999998, 1500.1720593233713
15848.642999999998, 1500.1721197917336
15860.695199999998, 1500.1721802600962
15872.747399999998, 1500.1722407284585
15884.799599999998, 1500.1723011968209
15896.851799999999, 1500.1723616651832
15908.903999999999, 1500.1724221335455
15920.956199999999, 1500.1724826019079
15933.008399999999, 1500.1725430702704
15945.060599999999, 1500.1726035386328
15957.112799999999, 1500.172664006995
15969.164999999999, 1500.1727244753574
15981.2172, 1500.1727849437198
15993.2694, 1500.1728454120823
16005.3216, 1500.1729058804447
16017.3738, 1500.172966348807
16029.426, 1500.1730268171693
16041.4782, 1500.1730872855317
16053.5304, 1500.173147753894
16065.5826, 1500.1732082222566
16077.634799999998, 1500.173268690619
16089.686999999998, 1500.1733291589812
16101.739199999998, 1500.1733896273436
16113.791399999998, 1500.173450095706
16125.843599999998, 1500.1735105640685
16137.895799999998, 1500.1735710324308
16149.947999999999, 1500.1736315007931
16162.000199999999, 1500.1736919691555
16174.052399999999, 1500.1737524375178
16186.104599999999, 1500.1738129058801
16198.156799999999, 1500.1738733742427
16210.208999999999, 1500.173933842605
16222.261199999999, 1500.1739943109674
16234.3134, 1500.1740547793297
16246.3656, 1500.174115247692
16258.4178, 1500.1741757160546
16270.47, 1500.174236184417
16282.5222, 1500.1742966527793
16294.5744, 1500.1743571211416
16306.6266, 1500.174417589504
16318.6788, 1500.1744780578663
16330.730999999998, 1500.1745385262288
16342.783199999998, 1500.1745989945912
16354.835399999998, 1500.1746594629535
16366.887599999998, 1500.1747199313158
16378.939799999998, 1500.1747803996782
16390.992, 1500.1748408680407
16403.0442, 1500.174901336403
16415.0964, 1500.1749618047654
16427.1486, 1500.1750222731278
16439.2008, 1500.17508274149
16451.253, 1500.1751432098526
16463.3052, 1500.175203678215
16475.357399999997, 1500.1752641465773
16487.4096, 1500.1753246149397
16499.461799999997, 1500.175385083302
16511.514, 1500.1754455516643
16523.566199999997, 1500.175506020027
16535.6184, 1500.1755664883892
16547.670599999998, 1500.1756269567516
16559.7228, 1500.175687425114
16571.774999999998, 1500.1757478934762
16583.8272, 1500.1758083618388
16595.879399999998, 1500.1758688302011
16607.9316, 1500.1759292985635
16619.983799999998, 1500.1759897669258
16632.036, 1500.1760502352881
16644.0882, 1500.1761107036505
16656.1404, 1500.176171172013
16668.1926, 1500.1762316403754
16680.2448, 1500.1762921087377
16692.297, 1500.1763525771
16704.3492, 1500.1764130454624
16716.4014, 1500.176473513825
16728.453599999997, 1500.1765339821873
16740.5058, 1500.1765944505496
16752.557999999997, 1500.176654918912
16764.6102, 1500.1767153872743
16776.662399999997, 1500.1767758556366
16788.7146, 1500.1768363239992
16800.766799999998, 1500.1768967923615
16812.819, 1500.1769572607238
16824.871199999998, 1500.1770177290862
16836.9234, 1500.1770781974485
16848.975599999998, 1500.177138665811
16861.0278, 1500.1771991341734
16873.079999999998, 1500.1772596025357
16885.1322, 1500.177320070898
16897.1844, 1500.1773805392604
16909.2366, 1500.1774410076227
16921.2888, 1500.1775014759853
16933.341, 1500.1775619443476
16945.3932, 1500.17762241271
16957.4454, 1500.1776828810723
16969.4976, 1500.1777433494346
16981.549799999997, 1500.1778038177972
16993.602, 1500.1778642861595
17005.654199999997, 1500.1779247545219
17017.7064, 1500.1779852228842
17029.758599999997, 1500.1780456912466
17041.8108, 1500.178106159609
17053.862999999998, 1500.1781666279714
17065.9152, 1500.1782270963338
17077.967399999998, 1500.1782875646961
17090.0196, 1500.1783480330585
17102.071799999998, 1500.1784085014208
17114.124, 1500.1784689697834
17126.176199999998, 1500.1785294381457
17138.2284, 1500.178589906508
17150.2806, 1500.1786503748704
17162.3328, 1500.1787108432327
17174.385, 1500.178771311595
17186.4372, 1500.1788317799576
17198.4894, 1500.17889224832
17210.5416, 1500.1789527166823
17222.5938, 1500.1790131850446
17234.645999999997, 1500.179073653407
17246.6982, 1500.1791341217695
17258.750399999997, 1500.1791945901318
17270.8026, 1500.1792550584942
17282.854799999997, 1500.1793155268565
17294.907, 1500.1793759952188
17306.959199999998, 1500.1794364635812
17319.0114, 1500.1794969319437
17331.063599999998, 1500.179557400306
17343.1158, 1500.1796178686684
17355.167999999998, 1500.1796783370307
17367.2202, 1500.179738805393
17379.272399999998, 1500.1797992737556
17391.3246, 1500.179859742118
17403.3768, 1500.1799202104803
17415.429, 1500.1799806788426
17427.4812, 1500.180041147205
17439.5334, 1500.1801016155673
17451.5856, 1500.1801620839299
17463.6378, 1500.1802225522922
17475.69, 1500.1802830206545
17487.742199999997, 1500.1803434890169
17499.7944, 1500.1804039573792
17511.846599999997, 1500.1804644257418
17523.8988, 1500.180524894104
17535.950999999997, 1500.1805853624664
17548.0032, 1500.1806458308288
17560.055399999997, 1500.1807062991911
17572.1076, 1500.1807667675535
17584.159799999998, 1500.180827235916
17596.212, 1500.1808877042783
17608.264199999998, 1500.1809481726407
17620.3164, 1500.181008641003
17632.368599999998, 1500.1810691093654
17644.4208, 1500.181129577728
17656.472999999998, 1500.1811900460903
17668.5252, 1500.1812505144526
17680.5774, 1500.181310982815
17692.6296, 1500.1813714511773
17704.6818, 1500.1814319195396
17716.734, 1500.1814835048303
17728.7862, 1500.1815339822024
17740.8384, 1500.1815844595744
17752.8906, 1500.1816349369465
17764.942799999997, 1500.1816854143185
17776.995, 1500.1817358916906
17789.047199999997, 1500.1817863690626
17801.0994, 1500.1818368464346
17813.151599999997, 1500.1818873238067
17825.2038, 1500.1819378011787
17837.255999999998, 1500.1819882785508
17849.3082, 1500.1820387559228
17861.360399999998, 1500.1820892332948
17873.4126, 1500.182139710667
17885.464799999998, 1500.182190188039
17897.517, 1500.182240665411
17909.569199999998, 1500.182291142783
17921.6214, 1500.182341620155
17933.6736, 1500.182392097527
17945.7258, 1500.1824425748991
17957.778, 1500.1824930522712
17969.8302, 1500.1825435296432
17981.8824, 1500.1825940070153
17993.9346, 1500.1826444843873
18005.9868, 1500.1826949617594
18018.038999999997, 1500.1827454391314
18030.0912, 1500.1827959165034
18042.143399999997, 1500.1828463938755
18054.1956, 1500.1828968712475
18066.247799999997, 1500.1829473486193
18078.3, 1500.1829978259914
18090.352199999998, 1500.1830483033634
18102.4044, 1500.1830987807355
18114.456599999998, 1500.1831492581075
18126.5088, 1500.1831997354795
18138.560999999998, 1500.1832502128516
18150.6132, 1500.1833006902236
18162.665399999998, 1500.1833511675957
18174.7176, 1500.1834016449677
18186.7698, 1500.1834521223398
18198.822, 1500.1835025997118
18210.8742, 1500.1835530770838
18222.9264, 1500.1836035544559
18234.9786, 1500.183654031828
18247.0308, 1500.1837045092
18259.083, 1500.183754986572
18271.135199999997, 1500.183805463944
18283.1874, 1500.183855941316
18295.239599999997, 1500.1839064186881
18307.2918, 1500.1839568960602
18319.343999999997, 1500.1840073734322
18331.3962, 1500.1840578508043
18343.448399999997, 1500.1841083281763
18355.5006, 1500.1841588055483
18367.552799999998, 1500.1842092829204
18379.605, 1500.1842594183993
18391.657199999998, 1500.184306313954
18403.7094, 1500.1843532095088
18415.761599999998, 1500.1844001050636
18427.8138, 1500.1844470006183
18439.865999999998, 1500.1844938961733
18451.9182, 1500.184540791728
18463.9704, 1500.1845876872828
18476.0226, 1500.1846345828376
18488.0748, 1500.1846814783923
18500.127, 1500.184728373947
18512.1792, 1500.1847752695019
18524.231399999997, 1500.1848221650566
18536.2836, 1500.1848690606114
18548.335799999997, 1500.1849159561662
18560.388, 1500.184962851721
18572.440199999997, 1500.1850097472757
18584.4924, 1500.1850566428304
18596.544599999997, 1500.1851035383852
18608.5968, 1500.18515043394
18620.648999999998, 1500.1851973294947
18632.7012, 1500.1852442250495
18644.753399999998, 1500.1852911206042
18656.8056, 1500.185338016159
18668.857799999998, 1500.1853849117138
18680.91, 1500.1854318072685
18692.962199999998, 1500.1854787028233
18705.0144, 1500.185525598378
18717.0666, 1500.1855724939328
18729.1188, 1500.1856193894878
18741.171, 1500.1856662850425
18753.2232, 1500.1857131805973
18765.2754, 1500.185760076152
18777.327599999997, 1500.1858069717068
18789.3798, 1500.1858538672616
18801.431999999997, 1500.1859007628163
18813.4842, 1500.185947658371
18825.536399999997, 1500.1859945539259
18837.5886, 1500.1860414494806
18849.640799999997, 1500.1860883450354
18861.693, 1500.1861352405901
18873.745199999998, 1500.186182136145
18885.7974, 1500.1862290316997
18897.849599999998, 1500.1862759272544
18909.9018, 1500.1863228228092
18921.953999999998, 1500.186369718364
18934.0062, 1500.1864166139187
18946.058399999998, 1500.1864635094735
18958.1106, 1500.1865104050282
18970.1628, 1500.186557300583
18982.215, 1500.1866041961378
18994.2672, 1500.1866510916925
19006.3194, 1500.1866979872473
19018.3716, 1500.1867448828023
19030.423799999997, 1500.186791778357
19042.476, 1500.1868386739118
19054.528199999997, 1500.1868855694665
19066.5804, 1500.1869324650213
19078.632599999997, 1500.186979360576
19090.6848, 1500.1870262561308
19102.736999999997, 1500.1870731516856
19114.7892, 1500.1871200472403
19126.841399999998, 1500.187166942795
19138.8936, 1500.1872138383499
19150.945799999998, 1500.1872607339046
19162.998, 1500.1873076294594
19175.050199999998, 1500.1873545250141
19187.1024, 1500.187401420569
19199.154599999998, 1500.1874483161237
19211.2068, 1500.1874952116784
19223.259, 1500.1875421072332
19235.3112, 1500.187589002788
19247.3634, 1500.1876358983427
19259.4156, 1500.1876827938975
19271.4678, 1500.1877296894522
19283.519999999997, 1500.187776585007
19295.5722, 1500.1878234805617
19307.624399999997, 1500.1878703761167
19319.6766, 1500.1879172716715
19331.728799999997, 1500.1879641672263
19343.781, 1500.188011062781
19355.833199999997, 1500.1880579583358
19367.8854, 1500.1881048538905
19379.937599999997, 1500.1881517494453
19391.9898, 1500.188198645
19404.041999999998, 1500.1882455405548
19416.0942, 1500.1882924361096
19428.146399999998, 1500.1883393316643
19440.1986, 1500.188386227219
19452.250799999998, 1500.1884331227739
19464.303, 1500.1884800183286
19476.355199999998, 1500.1885269138834
19488.4074, 1500.1885738094381
19500.4596, 1500.188620704993
19512.5118, 1500.1886676005477
19524.564, 1500.1887144961024
19536.6162, 1500.1887613916572
19548.6684, 1500.188808287212
19560.720599999997, 1500.1888551827667
19572.7728, 1500.1889020783215
19584.824999999997, 1500.1889489738762
19596.8772, 1500.1889958694312
19608.929399999997, 1500.189042764986
19620.9816, 1500.1890896605407
19633.033799999997, 1500.1891365560955
19645.086, 1500.1891834516503
19657.138199999998, 1500.189230347205
19669.1904, 1500.1892772427598
19681.242599999998, 1500.1893241383145
19693.2948, 1500.1893710338693
19705.346999999998, 1500.189417929424
19717.3992, 1500.1894648249788
19729.451399999998, 1500.1895117205336
19741.5036, 1500.1895586160883
19753.5558, 1500.189605511643
19765.608, 1500.1896524071979
19777.6602, 1500.1896993027526
19789.7124, 1500.1897461983074
19801.7646, 1500.1897930938621
19813.816799999997, 1500.189839989417
19825.869, 1500.1898868849717
19837.921199999997, 1500.1899337805264
19849.9734, 1500.1899806760812
19862.025599999997, 1500.190027571636
19874.0778, 1500.1900744671907
19886.129999999997, 1500.1901213627457
19898.1822, 1500.1901682583004
19910.234399999998, 1500.1902151538552
19922.2866, 1500.19026204941
19934.338799999998, 1500.1903089449647
19946.391, 1500.1903558405195
19958.443199999998, 1500.1904027360742
19970.4954, 1500.190449631629
19982.547599999998, 1500.1904965271838
19994.5998, 1500.1905434227385
20006.652, 1500.1905903182933
20018.7042, 1500.190637213848
20030.7564, 1500.1906841094028
20042.8086, 1500.1907310049576
20054.8608, 1500.1907779005123
20066.912999999997, 1500.190824796067
20078.9652, 1500.1908716916219
20091.017399999997, 1500.1909185871766
20103.0696, 1500.1909654827314
20115.121799999997, 1500.1910123782861
20127.174, 1500.191059273841
20139.226199999997, 1500.1911061693957
20151.2784, 1500.1911530649504
20163.330599999998, 1500.1911999605052
20175.3828, 1500.1912468560602
20187.434999999998, 1500.191293751615
20199.4872, 1500.1913406471697
20211.539399999998, 1500.1913875427244
20223.5916, 1500.1914344382792
20235.643799999998, 1500.191481333834
20247.696, 1500.1915282293887
20259.748199999998, 1500.1915751249435
20271.8004, 1500.1916220204982
20283.8526, 1500.191668916053
20295.9048, 1500.1917158116078
20307.957, 1500.1917627071625
20320.009199999997, 1500.1918096027173
20332.0614, 1500.191856498272
20344.113599999997, 1500.1919033938268
20356.1658, 1500.1919502893816
20368.217999999997, 1500.1919971849363
20380.2702, 1500.192044080491
20392.322399999997, 1500.1920909760458
20404.3746, 1500.1921378716006
20416.426799999997, 1500.192149275694
20428.479, 1500.1921568546427
20440.531199999998, 1500.1921644335912
20452.5834, 1500.1921720125397
20464.635599999998, 1500.1921795914884
20476.6878, 1500.192187170437
20488.739999999998, 1500.1921947493854
20500.7922, 1500.192202328334
20512.844399999998, 1500.1922099072826
20524.8966, 1500.1922174862311
20536.9488, 1500.1922250651796
20549.001, 1500.1922326441284
20561.0532, 1500.1922402230769
20573.105399999997, 1500.1922478020253
20585.1576, 1500.192255380974
20597.209799999997, 1500.1922629599226
20609.262, 1500.192270538871
20621.314199999997, 1500.1922781178196
20633.3664, 1500.1922856967683
20645.418599999997, 1500.1922932757168
20657.4708, 1500.1923008546653
20669.522999999997, 1500.192308433614
20681.5752, 1500.1923160125625
20693.627399999998, 1500.192323591511
20705.6796, 1500.1923311704595
20717.731799999998, 1500.1923387494082
20729.784, 1500.1923463283567
20741.836199999998, 1500.1923539073052
20753.8884, 1500.192361486254
20765.940599999998, 1500.1923690652025
20777.9928, 1500.192376644151
20790.045, 1500.1923842230995
20802.0972, 1500.1923918020482
20814.1494, 1500.1923993809967
20826.2016, 1500.1924069599452
20838.2538, 1500.192414538894
20850.305999999997, 1500.1924221178424
20862.3582, 1500.192429696791
20874.410399999997, 1500.1924372757394
20886.4626, 1500.1924448546881
20898.514799999997, 1500.1924524336366
20910.567, 1500.1924600125851
20922.619199999997, 1500.1924675915338
20934.6714, 1500.1924751704823
20946.723599999998, 1500.1924827494308
20958.7758, 1500.1924903283793
20970.827999999998, 1500.192497907328
20982.8802, 1500.1925054862766
20994.932399999998, 1500.192513065225
21006.9846, 1500.1925206441738
21019.036799999998, 1500.1925282231223
21031.089, 1500.1925358020708
21043.1412, 1500.1925433810193
21055.1934, 1500.192550959968
21067.2456, 1500.1925585389165
21079.2978, 1500.192566117865
21091.35, 1500.1925736968137
21103.402199999997, 1500.1925812757622
21115.4544, 1500.1925888547107
21127.506599999997, 1500.1925964336592
21139.5588, 1500.192604012608
21151.610999999997, 1500.1926115915564
21163.6632, 1500.192619170505
21175.715399999997, 1500.1926267494537
21187.7676, 1500.1926343284022
21199.819799999997, 1500.1926419073507
21211.872, 1500.1926494862992
21223.924199999998, 1500.1926570652479
21235.9764, 1500.1926646441964
21248.028599999998, 1500.1926722231449
21260.0808, 1500.1926798020936
21272.132999999998, 1500.192687381042
21284.1852, 1500.1926949599906
21296.237399999998, 1500.192702538939
21308.2896, 1500.1927101178878
21320.3418, 1500.1927176968363
21332.394, 1500.1927252757848
21344.4462, 1500.1927328547335
21356.498399999997, 1500.192740433682
21368.5506, 1500.1927480126305
21380.602799999997, 1500.192755591579
21392.655, 1500.1927631705278
21404.707199999997, 1500.1927707494763
21416.7594, 1500.1927783284248
21428.811599999997, 1500.1927859073735
21440.8638, 1500.192793486322
21452.915999999997, 1500.1928010652705
21464.9682, 1500.192808644219
21477.020399999998, 1500.1928162231677
21489.0726, 1500.1928238021162
21501.124799999998, 1500.1928313810647
21513.177, 1500.1928389600134
21525.229199999998, 1500.192846538962
21537.2814, 1500.1928541179104
21549.333599999998, 1500.192861696859
21561.3858, 1500.1928692758077
21573.438, 1500.1928768547562
21585.4902, 1500.1928844337046
21597.5424, 1500.1928920126534
21609.594599999997, 1500.1928995916019
21621.6468, 1500.1929071705504
21633.698999999997, 1500.1929147494989
21645.7512, 1500.1929223284476
21657.803399999997, 1500.192929907396
21669.8556, 1500.1929374863446
21681.907799999997, 1500.1929450652933
21693.96, 1500.1929526442418
21706.012199999997, 1500.1929602231903
21718.0644, 1500.1929678021388
21730.116599999998, 1500.1929753810875
21742.1688, 1500.192982960036
21754.220999999998, 1500.1929905389845
21766.2732, 1500.1929981179333
21778.325399999998, 1500.1930056968818
21790.3776, 1500.1930132758303
21802.429799999998, 1500.193020854779
21814.482, 1500.1930284337275
21826.5342, 1500.193036012676
21838.5864, 1500.1930435916245
21850.6386, 1500.1930511705732
21862.690799999997, 1500.1930587495217
21874.743, 1500.1930663284702
21886.795199999997, 1500.193073907419
21898.8474, 1500.1930814863674
21910.899599999997, 1500.193089065316
21922.9518, 1500.1930966442644
21935.003999999997, 1500.1931042232131
21947.0562, 1500.1931118021616
21959.108399999997, 1500.1931193811101
21971.1606, 1500.1931269600589
21983.212799999998, 1500.1931345390074
21995.265, 1500.1931421179559
22007.317199999998, 1500.1931496969044
22019.3694, 1500.193157275853
22031.421599999998, 1500.1931648548016
22043.4738, 1500.19317243375
22055.525999999998, 1500.1931800126988
22067.5782, 1500.1931875916473
22079.6304, 1500.1931951705958
22091.6826, 1500.1932027495443
22103.7348, 1500.193210328493
22115.786999999997, 1500.1932179074415
22127.8392, 1500.19322548639
22139.891399999997, 1500.1932330653387
22151.9436, 1500.1932406442872
22163.995799999997, 1500.1932482232357
22176.048, 1500.1932558021842
22188.100199999997, 1500.193263381133
22200.1524, 1500.1932709600815
22212.204599999997, 1500.19327853903
22224.2568, 1500.1932861179787
22236.308999999997, 1500.1932936969272
22248.3612, 1500.1933012758757
22260.413399999998, 1500.1933088548242
22272.4656, 1500.193316433773
22284.517799999998, 1500.1933240127214
22296.57, 1500.19333159167
22308.622199999998, 1500.1933391706186
22320.6744, 1500.1933467495671
22332.726599999998, 1500.1933543285156
22344.7788, 1500.1933619074641
22356.831, 1500.1933694864128
22368.883199999997, 1500.1933770653613
22380.9354, 1500.1933846443098
22392.987599999997, 1500.1933922232586
22405.0398, 1500.193399802207
22417.091999999997, 1500.1934073811556
22429.1442, 1500.193414960104
22441.196399999997, 1500.1934225390528
22453.2486, 1500.1934301180013
22465.300799999997, 1500.1934376969498
22477.353, 1500.1934452758985
22489.405199999997, 1500.193452854847
22501.4574, 1500.1934604337955
22513.509599999998, 1500.193468012744
22525.5618, 1500.1934755916927
22537.613999999998, 1500.1934831706412
22549.6662, 1500.1934907495897
22561.718399999998, 1500.1934983285385
22573.7706, 1500.193505907487
22585.822799999998, 1500.1935134864354
22597.875, 1500.193521065384
22609.9272, 1500.1935286443327
22621.9794, 1500.1935362232812
22634.0316, 1500.1935438022297
22646.083799999997, 1500.1935513811784
22658.136, 1500.193558960127
22670.188199999997, 1500.1935665390754
22682.2404, 1500.193574118024
22694.292599999997, 1500.1935816969726
22706.3448, 1500.193589275921
22718.396999999997, 1500.1935968548696
22730.4492, 1500.1936044338183
22742.501399999997, 1500.1936120127668
22754.5536, 1500.1936195917153
22766.605799999998, 1500.1936271706638
22778.658, 1500.1936347496126
22790.710199999998, 1500.193642328561
22802.7624, 1500.1936499075096
22814.814599999998, 1500.1936574864583
22826.8668, 1500.1936650654068
22838.918999999998, 1500.1936726443553
22850.9712, 1500.1936802233038
22863.0234, 1500.1936878022525
22875.0756, 1500.193695381201
22887.1278, 1500.1937029601495
22899.179999999997, 1500.1937105390982
22911.2322, 1500.1937181180467
22923.284399999997, 1500.1937256969952
22935.3366, 1500.1937332759437
22947.388799999997, 1500.1937408548924
22959.441, 1500.193748433841
22971.493199999997, 1500.1937560127894
22983.5454, 1500.1937635917382
22995.597599999997, 1500.1937711706867
23007.6498, 1500.1937787496352
23019.701999999997, 1500.1937863285839
23031.7542, 1500.1937939075324
23043.806399999998, 1500.1938014864809
23055.8586, 1500.1938090654294
23067.910799999998, 1500.193816644378
23079.963, 1500.1938242233266
23092.015199999998, 1500.193831802275
23104.0674, 1500.1938393812238
23116.119599999998, 1500.1938469601723
23128.1718, 1500.1938545391208
23140.224, 1500.1938621180693
23152.276199999997, 1500.193869697018
23164.3284, 1500.1938772759665
23176.380599999997, 1500.193884854915
23188.4328, 1500.1938924338638
23200.484999999997, 1500.1939000128123
23212.5372, 1500.1939075917608
23224.589399999997, 1500.1939151707093
23236.6416, 1500.193922749658
23248.693799999997, 1500.1939303286065
23260.746, 1500.193937907555
23272.798199999997, 1500.1939454865037
23284.8504, 1500.1939530654522
23296.902599999998, 1500.1939606444007
23308.9548, 1500.1939682233492
23321.006999999998, 1500.193975802298
23333.0592, 1500.1939833812464
23345.111399999998, 1500.193990960195
23357.1636, 1500.1939985391436
23369.215799999998, 1500.1940061180921
23381.268, 1500.1940136970406
23393.3202, 1500.1940212759891
23405.372399999997, 1500.1940288549379
23417.4246, 1500.1940364338864
23429.476799999997, 1500.1940440128349
23441.529, 1500.1940515917836
23453.581199999997, 1500.194059170732
23465.6334, 1500.1940667496806
23477.685599999997, 1500.194074328629
23489.7378, 1500.1940819075778
23501.789999999997, 1500.1940894865263
23513.8422, 1500.1940970654748
23525.894399999997, 1500.1941046444235
23537.9466, 1500.194112223372
23549.998799999998, 1500.1941198023205
23562.051, 1500.194127381269
23574.103199999998, 1500.1941349602178
23586.1554, 1500.1941425391663
23598.207599999998, 1500.1941501181147
23610.2598, 1500.1941576970635
23622.311999999998, 1500.194165276012
23634.3642, 1500.1941728549605
23646.4164, 1500.194180433909
23658.468599999997, 1500.1941880128577
23670.5208, 1500.1941955918062
23682.572999999997, 1500.1942031707547
23694.6252, 1500.1942107497034
23706.677399999997, 1500.194218328652
23718.7296, 1500.1942259076004
23730.781799999997, 1500.194233486549
23742.834, 1500.1942410654976
23754.886199999997, 1500.1942486444461
23766.9384, 1500.1942562233946
23778.990599999997, 1500.1942638023434
23791.0428, 1500.1942713812919
23803.094999999998, 1500.1942789602404
23815.1472, 1500.1942865391889
23827.199399999998, 1500.1942941181376
23839.2516, 1500.194301697086
23851.303799999998, 1500.1943092760346
23863.356, 1500.1943168549833
23875.408199999998, 1500.1943244339318
23887.4604, 1500.1943320128803
23899.5126, 1500.1943395918288
23911.5648, 1500.1943471707775
23923.617, 1500.194354749726
23935.669199999997, 1500.1943623286745
23947.7214, 1500.1943699076232
23959.773599999997, 1500.1943774865717
23971.8258, 1500.1943850655202
23983.877999999997, 1500.1943926444687
23995.9302, 1500.1944002234175
24007.982399999997, 1500.194407802366
24020.0346, 1500.1944153813145
24032.086799999997, 1500.1944229602632
24044.139, 1500.1944305392117
24056.191199999997, 1500.1944381181602
24068.2434, 1500.1944456971087
24080.295599999998, 1500.1944532760574
24092.3478, 1500.194460855006
24104.399999999998, 1500.1944684339544
24116.4522, 1500.1944760129031
24128.504399999998, 1500.1944835918516
24140.5566, 1500.1944911708001
24152.608799999998, 1500.1944987497486
24164.661, 1500.1945063286973
24176.7132, 1500.1945139076458
24188.765399999997, 1500.1945214865943
24200.8176, 1500.194529065543
24212.869799999997, 1500.1945366444916
24224.922, 1500.19454422344
24236.974199999997, 1500.1945518023888
24249.0264, 1500.1945593813373
24261.078599999997, 1500.1945669602858
24273.1308, 1500.1945745392343
24285.182999999997, 1500.194582118183
24297.2352, 1500.1945896971315
24309.287399999997, 1500.19459727608
24321.3396, 1500.1946048550287
24333.391799999998, 1500.1946124339772
24345.444, 1500.1946200129257
24357.496199999998, 1500.1946275918742
24369.5484, 1500.194635170823
24381.600599999998, 1500.1946427497714
24393.6528, 1500.19465032872
24405.704999999998, 1500.1946579076687
24417.7572, 1500.1946654866172
24429.8094, 1500.1946730655657
24441.861599999997, 1500.1946806445142
24453.9138, 1500.194688223463
24465.965999999997, 1500.1946958024114
24478.0182, 1500.19470338136
24490.070399999997, 1500.1947109603086
24502.1226, 1500.194718539257
24514.174799999997, 1500.1947261182056
24526.227, 1500.194733697154
24538.279199999997, 1500.1947412761028
24550.3314, 1500.1947488550513
24562.383599999997, 1500.1947564339998
24574.4358, 1500.1947640129486
24586.487999999998, 1500.194771591897
24598.5402, 1500.1947791708455
24610.592399999998, 1500.194786749794
24622.6446, 1500.1947943287428
24634.696799999998, 1500.1948019076913
24646.749, 1500.1948094866398
24658.801199999998, 1500.1948170655885
24670.8534, 1500.194824644537
24682.9056, 1500.1948322234855
24694.957799999996, 1500.1948387964896
24707.01, 1500.1948448003227
24719.062199999997, 1500.1948508041555
24731.1144, 1500.1948568079886
24743.166599999997, 1500.1948628118216
24755.2188, 1500.1948688156544
24767.270999999997, 1500.1948748194875
24779.3232, 1500.1948808233203
24791.375399999997, 1500.1948868271534
24803.4276, 1500.1948928309862
24815.479799999997, 1500.1948988348192
24827.532, 1500.1949048386523
24839.584199999998, 1500.1949108424851
24851.6364, 1500.1949168463182
24863.688599999998, 1500.194922850151
24875.7408, 1500.194928853984
24887.792999999998, 1500.1949348578169
24899.8452, 1500.19494086165
24911.897399999998, 1500.194946865483
24923.9496, 1500.1949528693158
24936.0018, 1500.1949588731488
24948.053999999996, 1500.1949648769817
24960.1062, 1500.1949708808147
24972.158399999997, 1500.1949768846475
24984.2106, 1500.1949828884806
24996.262799999997, 1500.1949888923136
25008.315, 1500.1949948961465
25020.367199999997, 1500.1950008999795
25032.4194, 1500.1950069038123
25044.471599999997, 1500.1950129076454
25056.5238, 1500.1950189114782
25068.575999999997, 1500.1950249153113
25080.6282, 1500.195030919144
25092.680399999997, 1500.1950369229771
25104.7326, 1500.1950429268102
25116.784799999998, 1500.195048930643
25128.837, 1500.195054934476
25140.889199999998, 1500.1950609383089
25152.9414, 1500.195066942142
25164.993599999998, 1500.1950729459747
25177.0458, 1500.1950789498078
25189.097999999998, 1500.1950849536408
25201.150199999996, 1500.1950909574737
25213.2024, 1500.1950969613067
25225.254599999997, 1500.1951029651395
25237.3068, 1500.1951089689726
25249.358999999997, 1500.1951149728054
25261.4112, 1500.1951209766385
25273.463399999997, 1500.1951269804715
25285.5156, 1500.1951329843043
25297.567799999997, 1500.1951389881374
25309.62, 1500.1951449919702
25321.672199999997, 1500.1951509958033
25333.7244, 1500.195156999636
25345.776599999997, 1500.1951630034691
25357.8288, 1500.1951690073022
25369.880999999998, 1500.195175011135
25381.9332, 1500.195181014968
25393.985399999998, 1500.1951870188009
25406.0376, 1500.195193022634
25418.089799999998, 1500.1951990264668
25430.142, 1500.1952050302998
25442.194199999998, 1500.1952110341329
25454.246399999996, 1500.1952170379657
25466.2986, 1500.1952230417987
25478.350799999997, 1500.1952290456315
25490.403, 1500.1952350494646
25502.455199999997, 1500.1952410532974
25514.5074, 1500.1952470571305
25526.559599999997, 1500.1952530609635
25538.6118, 1500.1952590647963
25550.663999999997, 1500.1952650686294
25562.7162, 1500.1952710724622
25574.768399999997, 1500.1952770762953
25586.8206, 1500.195283080128
25598.872799999997, 1500.1952890839611
25610.925, 1500.195295087794
25622.977199999998, 1500.195301091627
25635.0294, 1500.19530709546
25647.081599999998, 1500.195313099293
25659.1338, 1500.195319103126
25671.185999999998, 1500.1953251069588
25683.2382, 1500.1953311107918
25695.290399999998, 1500.1953371146246
25707.3426, 1500.1953431184577
25719.3948, 1500.1953491222907
25731.446999999996, 1500.1953551261236
25743.4992, 1500.1953611299566
25755.551399999997, 1500.1953671337894
25767.6036, 1500.1953731376225
25779.655799999997, 1500.1953791414553
25791.708, 1500.1953851452884
25803.760199999997, 1500.1953911491214
25815.8124, 1500.1953971529542
25827.864599999997, 1500.1954031567873
25839.9168, 1500.19540916062
25851.968999999997, 1500.1954151644532
25864.0212, 1500.195421168286
25876.073399999997, 1500.195427172119
25888.1256, 1500.195433175952
25900.177799999998, 1500.195439179785
25912.23, 1500.195445183618
25924.282199999998, 1500.1954511874508
25936.3344, 1500.1954571912838
25948.386599999998, 1500.1954631951166
25960.4388, 1500.1954691989497
25972.490999999998, 1500.1954752027827
25984.543199999996, 1500.1954812066156
25996.5954, 1500.1954872104486
26008.647599999997, 1500.1954932142814
26020.6998, 1500.1954992181145
26032.751999999997, 1500.1955052219473
26044.8042, 1500.1955112257804
26056.856399999997, 1500.1955172296132
26068.9086, 1500.1955232334462
26080.960799999997, 1500.1955292372793
26093.013, 1500.195535241112
26105.065199999997, 1500.1955412449452
26117.1174, 1500.195547248778
26129.169599999997, 1500.195553252611
26141.2218, 1500.1955592564439
26153.273999999998, 1500.195565260277
26165.3262, 1500.19557126411
26177.378399999998, 1500.1955772679428
26189.4306, 1500.1955832717758
26201.482799999998, 1500.1955892756087
26213.535, 1500.1955952794417
26225.587199999998, 1500.1956012832745
26237.639399999996, 1500.1956072871076
26249.6916, 1500.1956132909406
26261.743799999997, 1500.1956192947735
26273.796, 1500.1956252986065
26285.848199999997, 1500.1956313024393
26297.9004, 1500.1956373062724
26309.952599999997, 1500.1956433101052
26322.0048, 1500.1956493139382
26334.056999999997, 1500.1956553177713
26346.1092, 1500.1956613216041
26358.161399999997, 1500.1956673254372
26370.2136, 1500.19567332927
26382.265799999997, 1500.195679333103
26394.318, 1500.1956853369359
26406.370199999998, 1500.195691340769
26418.4224, 1500.195697344602
26430.474599999998, 1500.1957033484348
26442.5268, 1500.1957093522678
26454.578999999998, 1500.1957153561007
26466.6312, 1500.1957213599337
26478.683399999998, 1500.1957273637665
26490.735599999996, 1500.1957333675996
26502.7878, 1500.1957393714326
26514.839999999997, 1500.1957453752655
26526.8922, 1500.1957513790985
26538.944399999997, 1500.1957573829313
26550.9966, 1500.1957633867644
26563.048799999997, 1500.1957693905972
26575.101, 1500.1957753944303
26587.153199999997, 1500.195781398263
26599.2054, 1500.1957874020961
26611.257599999997, 1500.1957934059292
26623.3098, 1500.195799409762
26635.361999999997, 1500.195805413595
26647.4142, 1500.1958114174279
26659.466399999998, 1500.195817421261
26671.5186, 1500.1958234250937
26683.570799999998, 1500.1958294289268
26695.623, 1500.1958354327598
26707.675199999998, 1500.1958414365927
26719.7274, 1500.1958474404257
26731.779599999998, 1500.1958534442585
26743.831799999996, 1500.1958594480916
26755.884, 1500.1958654519244
26767.936199999996, 1500.1958714557575
26779.9884, 1500.1958774595905
26792.040599999997, 1500.1958834634233
26804.0928, 1500.1958894672564
26816.144999999997, 1500.1958954710892
26828.1972, 1500.1959014749223
26840.249399999997, 1500.195907478755
26852.3016, 1500.1959134825881
26864.353799999997, 1500.1959194864212
26876.406, 1500.195925490254
26888.458199999997, 1500.195931494087
26900.5104, 1500.1959374979199
26912.562599999997, 1500.195943501753
26924.6148, 1500.1959495055858
26936.666999999998, 1500.1959555094188
26948.7192, 1500.1959615132519
26960.771399999998, 1500.1959675170847
26972.8236, 1500.1959735209177
26984.875799999998, 1500.1959795247506
26996.928, 1500.1959855285836
27008.980199999998, 1500.1959915324164
27021.032399999996, 1500.1959975362495
27033.0846, 1500.1960035400825
27045.136799999997, 1500.1960095439154
27057.189, 1500.1960155477484
27069.241199999997, 1500.1960215515812
27081.2934, 1500.1960275554143
27093.345599999997, 1500.196033559247
27105.3978, 1500.1960395630801
27117.449999999997, 1500.196045566913
27129.5022, 1500.196051570746
27141.554399999997, 1500.196057574579
27153.6066, 1500.196063578412
27165.658799999997, 1500.196069582245
27177.711, 1500.1960755860778
27189.763199999998, 1500.1960815899108
27201.8154, 1500.1960875937436
27213.867599999998, 1500.1960935975767
27225.9198, 1500.1960996014097
27237.971999999998, 1500.1961056052426
27250.0242, 1500.1961116090756
27262.076399999998, 1500.1961176129084
27274.128599999996, 1500.1961236167415
27286.1808, 1500.1961296205743
27298.232999999997, 1500.1961356244074
27310.2852, 1500.1961416282404
27322.337399999997, 1500.1961476320732
27334.3896, 1500.1961536359063
27346.441799999997, 1500.196159639739
27358.494, 1500.1961656435722
27370.546199999997, 1500.196171647405
27382.5984, 1500.196177651238
27394.650599999997, 1500.196183655071
27406.7028, 1500.196189658904
27418.754999999997, 1500.196195662737
27430.8072, 1500.1962016665698
27442.859399999998, 1500.1962076704028
27454.9116, 1500.1962136742357
27466.963799999998, 1500.1962196780687
27479.016, 1500.1962256819018
27491.068199999998, 1500.1962316857346
27503.1204, 1500.1962376895676
27515.172599999998, 1500.1962436934004
27527.224799999996, 1500.1962496972335
27539.277, 1500.1962557010663
27551.329199999996, 1500.1962617048994
27563.3814, 1500.1962677087322
27575.433599999997, 1500.1962737125652
27587.4858, 1500.1962797163983
27599.537999999997, 1500.1962857202311
27611.5902, 1500.1962917240642
27623.642399999997, 1500.196297727897
27635.6946, 1500.19630373173
27647.746799999997, 1500.1963097355629
27659.799, 1500.196315739396
27671.851199999997, 1500.196321743229
27683.9034, 1500.1963277470618
27695.955599999998, 1500.1963337508948
27708.0078, 1500.1963397547277
27720.059999999998, 1500.1963457585607
27732.1122, 1500.1963517623935
27744.164399999998, 1500.1963577662266
27756.2166, 1500.1963637700596
27768.268799999998, 1500.1963697738925
27780.320999999996, 1500.1963757777255
27792.373199999998, 1500.1963817815583
27804.425399999996, 1500.1963877853914
27816.4776, 1500.1963937892242
27828.529799999997, 1500.1963997930573
27840.582, 1500.1964057968903
27852.634199999997, 1500.1964118007231
27864.6864, 1500.1964178045562
27876.738599999997, 1500.196423808389
27888.7908, 1500.196429812222
27900.842999999997, 1500.1964358160549
27912.8952, 1500.196441819888
27924.947399999997, 1500.196447823721
27936.9996, 1500.1964538275538
27949.051799999997, 1500.1964598313868
27961.104, 1500.1964658352197
27973.156199999998, 1500.1964718390527
27985.2084, 1500.1964778428855
27997.260599999998, 1500.1964838467186
28009.3128, 1500.1964898505516
28021.364999999998, 1500.1964958543845
28033.417199999996, 1500.1965018582175
28045.469399999998, 1500.1965078620503
28057.521599999996, 1500.1965138658834
28069.5738, 1500.1965198697162
28081.625999999997, 1500.1965258735493
28093.6782, 1500.196531877382
28105.730399999997, 1500.1965378812151
28117.7826, 1500.1965438850482
28129.834799999997, 1500.196549888881
28141.887, 1500.196555892714
28153.939199999997, 1500.1965618965469
28165.9914, 1500.19656790038
28178.043599999997, 1500.1965739042128
28190.0958, 1500.1965799080458
28202.147999999997, 1500.1965859118789
28214.2002, 1500.1965919157117
28226.252399999998, 1500.1965979195447
28238.3046, 1500.1966039233776
28250.356799999998, 1500.1966099272106
28262.409, 1500.1966159310434
28274.461199999998, 1500.1966219348765
28286.513399999996, 1500.1966279387095
28298.565599999998, 1500.1966339425423
28310.617799999996, 1500.1966399463754
28322.67, 1500.1966459502082
28334.722199999997, 1500.1966519540413
28346.7744, 1500.196657957874
28358.826599999997, 1500.1966639617071
28370.8788, 1500.1966699655402
28382.930999999997, 1500.196675969373
28394.9832, 1500.196681973206
28407.035399999997, 1500.196687977039
28419.0876, 1500.196693980872
28431.139799999997, 1500.1966999847048
28443.192, 1500.1967059885378
28455.244199999997, 1500.1967119923709
28467.2964, 1500.1967179962037
28479.348599999998, 1500.1967240000367
28491.4008, 1500.1967300038696
28503.452999999998, 1500.1967360077026
28515.5052, 1500.1967420115354
28527.557399999998, 1500.1967480153685
28539.609599999996, 1500.1967540192015
28551.661799999998, 1500.1967600230344
28563.713999999996, 1500.1967660268674
28575.7662, 1500.1967720307002
28587.818399999996, 1500.1967780345333
28599.8706, 1500.196784038366
28611.922799999997, 1500.1967900421992
28623.975, 1500.196796046032
28636.027199999997, 1500.196802049865
28648.0794, 1500.196808053698
28660.131599999997, 1500.196814057531
28672.1838, 1500.196820061364
28684.235999999997, 1500.1968260651968
28696.2882, 1500.1968320690298
28708.340399999997, 1500.1968380728626
28720.3926, 1500.1968440766957
28732.444799999997, 1500.1968500805287
28744.497, 1500.1968560843616
28756.549199999998, 1500.1968620881946
28768.6014, 1500.1968680920274
28780.653599999998, 1500.1968740958605
28792.7058, 1500.1968800996933
28804.757999999998, 1500.1968861035264
28816.810199999996, 1500.1968921073594
28828.862399999998, 1500.1968981111922
28840.914599999996, 1500.1969041150253
28852.9668, 1500.196910118858
28865.018999999997, 1500.1969161226912
28877.0712, 1500.196922126524
28889.123399999997, 1500.196928130357
28901.1756, 1500.19693413419
28913.227799999997, 1500.196940138023
28925.28, 1500.196946141856
28937.332199999997, 1500.1969521456888
28949.3844, 1500.1969581495218
28961.436599999997, 1500.1969641533547
28973.4888, 1500.1969701571877
28985.540999999997, 1500.1969761610208
28997.5932, 1500.1969821648536
29009.645399999998, 1500.1969881686866
29021.6976, 1500.1969941725195
29033.749799999998, 1500.1970001763525
29045.802, 1500.1970061801853
29057.854199999998, 1500.1970121840184
29069.906399999996, 1500.1970181878514
29081.958599999998, 1500.1970241916842
29094.010799999996, 1500.1970301955173
29106.063, 1500.1970361993501
29118.115199999997, 1500.1970422031832
29130.1674, 1500.197048207016
29142.219599999997, 1500.197054210849
29154.2718, 1500.1970602146819
29166.323999999997, 1500.197066218515
29178.3762, 1500.197072222348
29190.428399999997, 1500.1970782261808
29202.4806, 1500.1970842300138
29214.532799999997, 1500.1970902338467
29226.585, 1500.1970962376797
29238.637199999997, 1500.1971022415125
29250.6894, 1500.1971082453456
29262.741599999998, 1500.1971142491786
29274.7938, 1500.1971202530115
29286.845999999998, 1500.1971262568445
29298.8982, 1500.1971322606773
29310.950399999998, 1500.1971382645104
29323.002599999996, 1500.1971442683432
29335.054799999998, 1500.1971502721763
29347.106999999996, 1500.1971562760093
29359.1592, 1500.1971622798421
29371.211399999997, 1500.1971682836752
29383.2636, 1500.197174287508
29395.315799999997, 1500.197180291341
29407.368, 1500.1971862951739
29419.420199999997, 1500.197192299007
29431.4724, 1500.19719830284
29443.524599999997, 1500.1972043066728
29455.5768, 1500.1972103105059
29467.628999999997, 1500.1972163143387
29479.6812, 1500.1972223181717
29491.733399999997, 1500.1972283220045
29503.7856, 1500.1972343258376
29515.837799999998, 1500.1972403296706
29527.89, 1500.1972463335035
29539.942199999998, 1500.1972523373365
29551.9944, 1500.1972583411693
29564.046599999998, 1500.1972643450024
29576.098799999996, 1500.1972703488352
29588.150999999998, 1500.1972763526683
29600.203199999996, 1500.197282356501
29612.2554, 1500.1972883603341
29624.307599999996, 1500.1972943641672
29636.3598, 1500.197300368
29648.411999999997, 1500.197306371833
29660.4642, 1500.197312375666
29672.516399999997, 1500.197318379499
29684.5686, 1500.1973243833318
29696.620799999997, 1500.1973303871648
29708.673, 1500.1973363909979
29720.725199999997, 1500.1973423948307
29732.7774, 1500.1973483986637
29744.829599999997, 1500.1973544024966
29756.8818, 1500.1973604063296
29768.933999999997, 1500.1973664101624
29780.9862, 1500.1973724139955
29793.038399999998, 1500.1973784178285
29805.0906, 1500.1973844216614
29817.142799999998, 1500.1973904254944
29829.194999999996, 1500.1973964293272
29841.247199999998, 1500.1974024331603
29853.299399999996, 1500.197408436993
29865.351599999998, 1500.1974144408262
29877.403799999996, 1500.1974204446592
29889.456, 1500.197426448492
29901.508199999997, 1500.197432452325
29913.5604, 1500.197438456158
29925.612599999997, 1500.197444459991
29937.6648, 1500.1974504638238
29949.716999999997, 1500.1974564676568
29961.7692, 1500.1974624714899
29973.821399999997, 1500.1974684753227
29985.8736, 1500.1974744791557
29997.925799999997, 1500.1974804829886
30009.978, 1500.1974864868216
30022.030199999997, 1500.1974924906544
30034.0824, 1500.1974984944875
30046.134599999998, 1500.1975044983205
30058.1868, 1500.1975105021534
30070.238999999998, 1500.1975165059864
30082.2912, 1500.1975225098192
30094.343399999998, 1500.1975285136523
30106.395599999996, 1500.197534517485
30118.447799999998, 1500.1975405213182
30130.499999999996, 1500.197546525151
30142.5522, 1500.197552528984
30154.604399999997, 1500.197558532817
30166.6566, 1500.19756453665
30178.708799999997, 1500.197570540483
30190.761, 1500.1975765443158
30202.813199999997, 1500.1975825481488
30214.8654, 1500.1975885519817
30226.917599999997, 1500.1975945558147
30238.9698, 1500.1976005596478
30251.021999999997, 1500.1976065634806
30263.0742, 1500.1976125673136
30275.126399999997, 1500.1976185711464
30287.1786, 1500.1976245749795
30299.230799999998, 1500.1976305788123
30311.283, 1500.1976365826454
30323.335199999998, 1500.1976425864784
30335.3874, 1500.1976485903112
30347.439599999998, 1500.1976545941443
30359.491799999996, 1500.1976605979771
30371.543999999998, 1500.1976666018102
30383.596199999996, 1500.197672605643
30395.6484, 1500.197678609476
30407.700599999996, 1500.197684613309
30419.7528, 1500.197690617142
30431.804999999997, 1500.197696620975
30443.8572, 1500.1977026248078
30455.909399999997, 1500.1977086286408
30467.9616, 1500.1977146324737
30480.013799999997, 1500.1977206363067
30492.066, 1500.1977266401398
30504.118199999997, 1500.1977326439726
30516.1704, 1500.1977386478056
30528.222599999997, 1500.1977446516385
30540.2748, 1500.1977506554715
30552.326999999997, 1500.1977566593043
30564.3792, 1500.1977626631374
30576.431399999998, 1500.1977686669702
30588.4836, 1500.1977746708033
30600.535799999998, 1500.1977806746363
30612.587999999996, 1500.1977866784691
30624.640199999998, 1500.1977926823022
30636.692399999996, 1500.197798686135
30648.744599999998, 1500.197804689968
30660.796799999996, 1500.1978106938009
30672.849, 1500.197816697634
30684.901199999997, 1500.197822701467
30696.9534, 1500.1978287052998
30709.005599999997, 1500.1978347091328
30721.0578, 1500.1978407129657
30733.109999999997, 1500.1978467167987
30745.1622, 1500.1978527206315
30757.214399999997, 1500.1978587244646
30769.2666, 1500.1978647282976
30781.318799999997, 1500.1978707321305
30793.371, 1500.1978767359635
30805.423199999997, 1500.1978827397963
30817.4754, 1500.1978887436294
30829.527599999998, 1500.1978947474622
30841.5798, 1500.1979007512953
30853.631999999998, 1500.1979067551283
30865.684199999996, 1500.1979127589611
30877.736399999998, 1500.1979187627942
30889.788599999996, 1500.197924766627
30901.840799999998, 1500.19793077046
30913.892999999996, 1500.1979367742929
30925.9452, 1500.197942778126
30937.997399999997, 1500.197948781959
30950.0496, 1500.1979547857918
30962.101799999997, 1500.1979607896249
30974.154, 1500.1979667934577
30986.206199999997, 1500.1979727972907
30998.2584, 1500.1979788011236
31010.310599999997, 1500.1979848049566
31022.3628, 1500.1979908087897
31034.414999999997, 1500.1979968126225
31046.4672, 1500.1980028164555
31058.519399999997, 1500.1980088202884
31070.5716, 1500.1980148241214
31082.623799999998, 1500.1980208279542
31094.676, 1500.1980268317873
31106.728199999998, 1500.19803283562
31118.780399999996, 1500.1980388394531
31130.832599999998, 1500.1980448432862
31142.884799999996, 1500.198050847119
31154.936999999998, 1500.198056850952
31166.989199999996, 1500.198062854785
31179.0414, 1500.198068858618
31191.093599999997, 1500.1980748624508
31203.1458, 1500.1980808662838
31215.197999999997, 1500.1980868701169
31227.2502, 1500.1980928739497
31239.302399999997, 1500.1980988777827
31251.3546, 1500.1981048816156
31263.406799999997, 1500.1981108854486
31275.459, 1500.1981168892814
31287.511199999997, 1500.1981228931145
31299.5634, 1500.1981316733081
31311.615599999997, 1500.198145057598
31323.6678, 1500.198158441888
31335.719999999998, 1500.1981718261777
31347.7722, 1500.1981852104677
31359.824399999998, 1500.1981985947575
31371.876599999996, 1500.1982119790475
31383.928799999998, 1500.1982253633375
31395.980999999996, 1500.1982387476273
31408.033199999998, 1500.1982521319173
31420.085399999996, 1500.1982655162071
31432.1376, 1500.1982789004971
31444.189799999996, 1500.198292284787
31456.242, 1500.198305669077
31468.294199999997, 1500.1983190533667
31480.3464, 1500.1983324376567
31492.398599999997, 1500.1983458219465
31504.4508, 1500.1983592062365
31516.502999999997, 1500.1983725905263
31528.5552, 1500.1983859748163
31540.607399999997, 1500.1983993591064
31552.6596, 1500.1984127433961
31564.711799999997, 1500.1984261276862
31576.764, 1500.198439511976
31588.816199999997, 1500.198452896266
31600.8684, 1500.1984662805557
31612.920599999998, 1500.1984796648458
31624.972799999996, 1500.1984930491355
31637.024999999998, 1500.1985064334256
31649.077199999996, 1500.1985198177154
31661.129399999998, 1500.1985332020054
31673.181599999996, 1500.1985465862952
31685.233799999998, 1500.1985599705852
31697.285999999996, 1500.198573354875
31709.3382, 1500.198586739165
31721.390399999997, 1500.198600123455
31733.4426, 1500.1986135077448
31745.494799999997, 1500.1986268920348
31757.547, 1500.1986402763246
31769.599199999997, 1500.1986536606146
31781.6514, 1500.1986670449044
31793.703599999997, 1500.1986804291944
31805.7558, 1500.1986938134842
31817.807999999997, 1500.1987071977742
31829.8602, 1500.198720582064
31841.912399999997, 1500.198733966354
31853.9646, 1500.1987473506438
31866.016799999998, 1500.1987607349338
31878.069, 1500.1987741192238
31890.121199999998, 1500.1987875035136
31902.173399999996, 1500.1988008878036
31914.225599999998, 1500.1988142720934
31926.277799999996, 1500.1988276563834
31938.329999999998, 1500.1988410406732
31950.382199999996, 1500.1988544249632
31962.4344, 1500.198867809253
31974.486599999997, 1500.198881193543
31986.5388, 1500.1988945778328
31998.590999999997, 1500.1989079621228
32010.6432, 1500.1989213464126
32022.695399999997, 1500.1989347307026
32034.7476, 1500.1989481149926
32046.799799999997, 1500.1989614992824
32058.852, 1500.1989748835724
32070.904199999997, 1500.1989882678622
32082.9564, 1500.1990016521522
32095.008599999997, 1500.199015036442
32107.0608, 1500.199028420732
32119.112999999998, 1500.1990418050218
32131.1652, 1500.1990551893118
32143.217399999998, 1500.1990685736016
32155.269599999996, 1500.1990819578916
32167.321799999998, 1500.1990953421814
32179.373999999996, 1500.1991087264714
32191.426199999998, 1500.1991221107614
32203.478399999996, 1500.1991354950512
32215.5306, 1500.1991488793412
32227.582799999996, 1500.199162263631
32239.635, 1500.199175647921
32251.687199999997, 1500.1991890322108
32263.7394, 1500.1992024165008
32275.791599999997, 1500.1992158007906
32287.8438, 1500.1992291850806
32299.895999999997, 1500.1992425693704
32311.9482, 1500.1992559536604
32324.000399999997, 1500.1992693379502
32336.0526, 1500.1992827222402
32348.104799999997, 1500.1992961065303
32360.157, 1500.19930949082
32372.209199999998, 1500.19932287511
32384.2614, 1500.1993362593998
32396.313599999998, 1500.1993496436899
32408.365799999996, 1500.1993630279796
32420.417999999998, 1500.1993764122697
32432.470199999996, 1500.1993897965594
32444.522399999998, 1500.1994031808495
32456.574599999996, 1500.1994165651392
32468.6268, 1500.1994299494293
32480.678999999996, 1500.199443333719
32492.7312, 1500.199456718009
32504.783399999997, 1500.199470102299
32516.8356, 1500.1994834865889
32528.887799999997, 1500.1994968708789
32540.94, 1500.1995102551687
32552.992199999997, 1500.1995236394587
32565.0444, 1500.1995370237485
32577.096599999997, 1500.1995504080385
32589.1488, 1500.1995637923283
32601.200999999997, 1500.1995771766183
32613.2532, 1500.199590560908
32625.305399999997, 1500.199603945198
32637.3576, 1500.1996173294879
32649.409799999998, 1500.1996307137779
32661.461999999996, 1500.199644098068
32673.514199999998, 1500.1996574823577
32685.566399999996, 1500.1996708666477
32697.618599999998, 1500.1996842509375
32709.670799999996, 1500.1996976352275
32721.722999999998, 1500.1997110195173
32733.775199999996, 1500.1997244038073
32745.8274, 1500.199737788097
32757.879599999997, 1500.199751172387
32769.9318, 1500.1997645566769
32781.984, 1500.199777940967
32794.036199999995, 1500.1997913252567
32806.0884, 1500.1998047095467
32818.1406, 1500.1998180938367
32830.1928, 1500.1998314781265
32842.244999999995, 1500.1998448624165
32854.2972, 1500.1998582467063
32866.3494, 1500.1998716309963
32878.4016, 1500.199885015286
32890.453799999996, 1500.199898399576
32902.506, 1500.199911783866
32914.5582, 1500.199925168156
32926.6104, 1500.1999385524457
32938.662599999996, 1500.1999519367357
32950.714799999994, 1500.1999653210255
32962.767, 1500.1999787053155
32974.8192, 1500.1999920896053
32986.871399999996, 1500.2000054738953
32998.923599999995, 1500.2000188581853
33010.9758, 1500.2000322424751
33023.028, 1500.2000456267651
33035.0802, 1500.200059011055
33047.132399999995, 1500.200072395345
33059.1846, 1500.2000857796347
33071.2368, 1500.2000991639247
33083.289, 1500.2001125482145
33095.341199999995, 1500.2001259325045
33107.3934, 1500.2001393167943
33119.4456, 1500.2001527010843
33131.4978, 1500.2001660853741
33143.549999999996, 1500.2001794696641
33155.6022, 1500.2001928539541
33167.6544, 1500.200206238244
33179.7066, 1500.200219622534
33191.758799999996, 1500.2002330068237
33203.810999999994, 1500.2002463911138
33215.8632, 1500.2002597754035
33227.9154, 1500.2002731596936
33239.967599999996, 1500.2002865439833
33252.019799999995, 1500.2002999282734
33264.072, 1500.2003133125631
33276.1242, 1500.2003266968532
33288.1764, 1500.200340081143
33300.228599999995, 1500.200353465433
33312.2808, 1500.200366849723
33324.333, 1500.2003802340128
33336.3852, 1500.2003936183028
33348.437399999995, 1500.2004070025926
33360.4896, 1500.2004203868826
33372.5418, 1500.2004337711724
33384.594, 1500.2004471554624
33396.646199999996, 1500.2004605397522
33408.6984, 1500.2004739240422
33420.7506, 1500.200487308332
33432.8028, 1500.200500692622
33444.854999999996, 1500.2005140769118
33456.907199999994, 1500.2005274612018
33468.9594, 1500.2005408454918
33481.0116, 1500.2005542297816
33493.063799999996, 1500.2005676140716
33505.115999999995, 1500.2005809983614
33517.1682, 1500.2005943826514
33529.2204, 1500.2006077669412
33541.2726, 1500.2006211512312
33553.324799999995, 1500.200634535521
33565.377, 1500.200647919811
33577.4292, 1500.2006613041008
33589.4814, 1500.2006746883908
33601.533599999995, 1500.2006880726806
33613.5858, 1500.2007014569706
33625.638, 1500.2007148412606
33637.6902, 1500.2007282255504
33649.742399999996, 1500.2007416098404
33661.7946, 1500.2007549941302
33673.8468, 1500.2007683784202
33685.899, 1500.20078176271
33697.951199999996, 1500.200795147
33710.003399999994, 1500.2008085312898
33722.0556, 1500.2008219155798
33734.1078, 1500.2008352998696
33746.159999999996, 1500.2008486841596
33758.212199999994, 1500.2008620684494
33770.2644, 1500.2008754527394
33782.3166, 1500.2008888370294
33794.3688, 1500.2009022213192
33806.420999999995, 1500.2009156056092
33818.4732, 1500.200928989899
33830.5254, 1500.200942374189
33842.5776, 1500.2009557584788
33854.629799999995, 1500.2009691427688
33866.682, 1500.2009825270586
33878.7342, 1500.2009959113486
33890.7864, 1500.2010092956384
33902.838599999995, 1500.2010226799284
33914.8908, 1500.2010360642182
33926.943, 1500.2010494485082
33938.9952, 1500.2010628327982
33951.047399999996, 1500.201076217088
33963.099599999994, 1500.201089601378
33975.1518, 1500.2011029856678
33987.204, 1500.2011163699578
33999.256199999996, 1500.2011297542476
34011.308399999994, 1500.2011431385376
34023.3606, 1500.2011565228274
34035.4128, 1500.2011699071174
34047.465, 1500.2011832914072
34059.517199999995, 1500.2011966756972
34071.5694, 1500.201210059987
34083.6216, 1500.201222073426
34095.6738, 1500.2012179542032
34107.725999999995, 1500.2012138349808
34119.7782, 1500.201209715758
34131.8304, 1500.2012055965356
34143.8826, 1500.2012014773131
34155.934799999995, 1500.2011973580904
34167.987, 1500.201193238868
34180.0392, 1500.2011891196453
34192.0914, 1500.2011850004228
34204.143599999996, 1500.2011808812003
34216.195799999994, 1500.2011767619776
34228.248, 1500.2011726427552
34240.3002, 1500.2011685235327
34252.352399999996, 1500.20116440431
34264.404599999994, 1500.2011602850876
34276.4568, 1500.2011561658649
34288.509, 1500.2011520466424
34300.5612, 1500.20114792742
34312.613399999995, 1500.2011438081972
34324.6656, 1500.2011396889748
34336.7178, 1500.201135569752
34348.77, 1500.2011314505296
34360.822199999995, 1500.2011273313071
34372.8744, 1500.2011232120844
34384.9266, 1500.201119092862
34396.9788, 1500.2011149736393
34409.030999999995, 1500.2011108544168
34421.0832, 1500.2011067351943
34433.1354, 1500.2011026159716
34445.1876, 1500.2010984967492
34457.239799999996, 1500.2010943775267
34469.291999999994, 1500.201090258304
34481.3442, 1500.2010861390816
34493.3964, 1500.2010820198589
34505.448599999996, 1500.2010779006364
34517.500799999994, 1500.201073781414
34529.553, 1500.2010696621912
34541.6052, 1500.2010655429688
34553.6574, 1500.201061423746
34565.709599999995, 1500.2010573045236
34577.7618, 1500.2010531853011
34589.814, 1500.2010490660784
34601.8662, 1500.201044946856
34613.918399999995, 1500.2010408276335
34625.9706, 1500.2010367084108
34638.0228, 1500.2010325891883
34650.075, 1500.2010284699656
34662.127199999995, 1500.2010243507432
34674.1794, 1500.2010202315207
34686.2316, 1500.201016112298
34698.2838, 1500.2010119930756
34710.335999999996, 1500.2010078738529
34722.388199999994, 1500.2010037546304
34734.4404, 1500.200999635408
34746.4926, 1500.2009955161852
34758.544799999996, 1500.2009913969628
34770.596999999994, 1500.2009872777403
34782.6492, 1500.2009831585176
34794.7014, 1500.2009790392951
34806.7536, 1500.2009749200724
34818.805799999995, 1500.20097080085
34830.858, 1500.2009666816275
34842.9102, 1500.2009625624048
34854.9624, 1500.2009584431823
34867.014599999995, 1500.2009543239596
34879.0668, 1500.2009502047372
34891.119, 1500.2009460855147
34903.1712, 1500.200941966292
34915.223399999995, 1500.2009378470696
34927.2756, 1500.200933727847
34939.3278, 1500.2009296086244
34951.38, 1500.200925489402
34963.432199999996, 1500.2009213701792
34975.484399999994, 1500.2009172509568
34987.5366, 1500.2009131317343
34999.5888, 1500.2009090125116
35011.640999999996, 1500.2009048932891
35023.693199999994, 1500.2009007740664
35035.7454, 1500.200896654844
35047.7976, 1500.2008925356215
35059.849799999996, 1500.2008884163988
35071.901999999995, 1500.2008842971763
35083.9542, 1500.2008801779539
35096.0064, 1500.2008760587312
35108.0586, 1500.2008719395087
35120.110799999995, 1500.200867820286
35132.163, 1500.2008637010636
35144.2152, 1500.200859581841
35156.2674, 1500.2008554626184
35168.319599999995, 1500.200851343396
35180.3718, 1500.2008472241732
35192.424, 1500.2008431049508
35204.4762, 1500.2008389857283
35216.528399999996, 1500.2008348665056
35228.580599999994, 1500.2008307472831
35240.6328, 1500.2008266280607
35252.685, 1500.200822508838
35264.737199999996, 1500.2008183896155
35276.789399999994, 1500.2008142703928
35288.8416, 1500.2008101511703
35300.8938, 1500.2008060319479
35312.945999999996, 1500.2008019127252
35324.998199999995, 1500.2007977935027
35337.0504, 1500.20079367428
35349.1026, 1500.2007895550576
35361.1548, 1500.200785435835
35373.206999999995, 1500.2007813166124
35385.2592, 1500.20077719739
35397.3114, 1500.2007730781675
35409.3636, 1500.2007689589448
35421.415799999995, 1500.2007648397223
35433.468, 1500.2007607204996
35445.5202, 1500.2007566012771
35457.5724, 1500.2007524820547
35469.624599999996, 1500.200748362832
35481.6768, 1500.2007442436095
35493.729, 1500.2007401243868
35505.7812, 1500.2007360051643
35517.833399999996, 1500.2007318859419
35529.885599999994, 1500.2007277667192
35541.9378, 1500.2007236474967
35553.99, 1500.200719528274
35566.042199999996, 1500.2007154090516
35578.094399999994, 1500.200711289829
35590.1466, 1500.2007071706064
35602.1988, 1500.200703051384
35614.251, 1500.2006989321615
35626.303199999995, 1500.2006948129388
35638.3554, 1500.2006906937163
35650.4076, 1500.2006865744936
35662.4598, 1500.2006824552711
35674.511999999995, 1500.2006783360487
35686.5642, 1500.200674216826
35698.6164, 1500.2006700976035
35710.6686, 1500.2006659783808
35722.720799999996, 1500.2006618591583
35734.773, 1500.2006577399359
35746.8252, 1500.2006536207132
35758.8774, 1500.2006495014907
35770.929599999996, 1500.2006453822682
35782.981799999994, 1500.2006412630456
35795.034, 1500.200637143823
35807.0862, 1500.2006330246004
35819.138399999996, 1500.200628905378
35831.190599999994, 1500.2006247861555
35843.2428, 1500.2006206669328
35855.295, 1500.2006165477103
35867.3472, 1500.2006124284876
35879.399399999995, 1500.2006083092651
35891.4516, 1500.2006041900427
35903.5038, 1500.20060007082
35915.556, 1500.2005959515975
35927.608199999995, 1500.200591832375
35939.6604, 1500.2005877131523
35951.7126, 1500.2005835939299
35963.7648, 1500.2005794747072
35975.816999999995, 1500.2005753554847
35987.8692, 1500.2005712362622
35999.9214, 1500.2005671170396
36011.9736, 1500.200562997817
36024.025799999996, 1500.2005588785944
36036.077999999994, 1500.200554759372
36048.1302, 1500.2005506401495
36060.1824, 1500.2005465209268
36072.234599999996, 1500.2005424017043
36084.286799999994, 1500.2005382824818
36096.339, 1500.2005341632591
36108.3912, 1500.2005300440367
36120.4434, 1500.200525924814
36132.495599999995, 1500.2005218055915
36144.5478, 1500.200517686369
36156.6, 1500.2005135671463
36168.6522, 1500.2005094479239
36180.704399999995, 1500.2005053287012
36192.7566, 1500.2005012094787
36204.8088, 1500.2004970902562
36216.861, 1500.2004929710336
36228.913199999995, 1500.200488851811
36240.9654, 1500.2004847325886
36253.0176, 1500.200480613366
36265.0698, 1500.2004764941435
36277.121999999996, 1500.2004723749208
36289.174199999994, 1500.2004682556983
36301.2264, 1500.2004641364758
36313.2786, 1500.2004600172531
36325.330799999996, 1500.2004558980307
36337.382999999994, 1500.200451778808
36349.4352, 1500.2004476595855
36361.4874, 1500.200443540363
36373.5396, 1500.2004394211403
36385.591799999995, 1500.2004353019179
36397.644, 1500.2004311826954
36409.6962, 1500.2004270634727
36421.7484, 1500.2004229442502
36433.800599999995, 1500.2004188250276
36445.8528, 1500.200414705805
36457.905, 1500.2004105865826
36469.9572, 1500.20040646736
36482.009399999995, 1500.2004023481375
36494.0616, 1500.2003982289148
36506.1138, 1500.2003941096923
36518.166, 1500.2003899904698
36530.218199999996, 1500.2003858712471
36542.270399999994, 1500.2003817520247
36554.3226, 1500.200377632802
36566.3748, 1500.2003735135795
36578.426999999996, 1500.200369394357
36590.479199999994, 1500.2003652751343
36602.5314, 1500.2003611559119
36614.5836, 1500.2003570366894
36626.6358, 1500.2003529174667
36638.687999999995, 1500.2003487982442
36650.7402, 1500.2003446790216
36662.7924, 1500.200340559799
36674.8446, 1500.2003364405766
36686.896799999995, 1500.200332321354
36698.949, 1500.2003282021315
36711.0012, 1500.2003240829088
36723.0534, 1500.2003199636863
36735.105599999995, 1500.2003158444638
36747.1578, 1500.2003117252411
36759.21, 1500.2003076060187
36771.2622, 1500.2003034867962
36783.314399999996, 1500.2002996223719
36795.366599999994, 1500.2002963349087
36807.4188, 1500.2002930474453
36819.471, 1500.200289759982
36831.523199999996, 1500.2002864725187
36843.575399999994, 1500.2002831850555
36855.6276, 1500.2002798975923
36867.6798, 1500.2002766101289
36879.731999999996, 1500.2002733226657
36891.784199999995, 1500.2002700352025
36903.8364, 1500.200266747739
36915.8886, 1500.200263460276
36927.9408, 1500.2002601728125
36939.992999999995, 1500.2002568853493
36952.0452, 1500.200253597886
36964.0974, 1500.2002503104227
36976.1496, 1500.2002470229595
36988.201799999995, 1500.200243735496
37000.254, 1500.200240448033
37012.3062, 1500.2002371605697
37024.3584, 1500.2002338731063
37036.410599999996, 1500.200230585643
37048.462799999994, 1500.20022729818
37060.515, 1500.2002240107165
37072.5672, 1500.2002207232533
37084.619399999996, 1500.20021743579
37096.671599999994, 1500.2002141483267
37108.7238, 1500.2002108608635
37120.776, 1500.2002075734001
37132.828199999996, 1500.200204285937
37144.880399999995, 1500.2002009984737
37156.9326, 1500.2001977110103
37168.9848, 1500.2001944235471
37181.037, 1500.2001911360837
37193.089199999995, 1500.2001878486205
37205.1414, 1500.2001845611574
37217.1936, 1500.200181273694
37229.2458, 1500.2001779862308
37241.297999999995, 1500.2001746987676
37253.3502, 1500.2001714113042
37265.4024, 1500.200168123841
37277.4546, 1500.2001648363776
37289.506799999996, 1500.2001615489144
37301.558999999994, 1500.2001582614512
37313.6112, 1500.2001549739878
37325.6634, 1500.2001516865246
37337.715599999996, 1500.2001483990614
37349.767799999994, 1500.200145111598
37361.82, 1500.2001418241348
37373.8722, 1500.2001385366714
37385.924399999996, 1500.2001352492082
37397.976599999995, 1500.200131961745
37410.0288, 1500.2001286742816
37422.081, 1500.2001253868184
37434.1332, 1500.2001220993552
37446.185399999995, 1500.2001188118918
37458.2376, 1500.2001155244286
37470.2898, 1500.2001122369652
37482.342, 1500.200108949502
37494.394199999995, 1500.2001056620388
37506.4464, 1500.2001023745754
37518.4986, 1500.2000990871122
37530.5508, 1500.200095799649
37542.602999999996, 1500.2000925121856
37554.655199999994, 1500.2000892247224
37566.7074, 1500.200085937259
37578.7596, 1500.2000826497958
37590.811799999996, 1500.2000793623326
37602.863999999994, 1500.2000760748692
37614.9162, 1500.200072787406
37626.9684, 1500.2000694999426
37639.020599999996, 1500.2000662124794
37651.072799999994, 1500.2000629250163
37663.125, 1500.2000596375528
37675.1772, 1500.2000563500897
37687.2294, 1500.2000530626265
37699.281599999995, 1500.200049775163
37711.3338, 1500.2000464876999
37723.386, 1500.2000432002365
37735.4382, 1500.2000399127733
37747.490399999995, 1500.20003662531
37759.5426, 1500.2000333378467
37771.5948, 1500.2000300503835
37783.647, 1500.2000267629203
37795.699199999995, 1500.2000234754569
37807.751399999994, 1500.2000201879937
37819.8036, 1500.2000169005303
37831.8558, 1500.200013613067
37843.907999999996, 1500.200010325604
37855.960199999994, 1500.2000070381405
37868.0124, 1500.2000037506773
37880.0646, 1500.200000463214
37892.116799999996, 1500.1999971757507
37904.168999999994, 1500.1999938882875
37916.2212, 1500.199990600824
37928.2734, 1500.199987313361
37940.3256, 1500.1999840258977
37952.377799999995, 1500.1999807384343
37964.43, 1500.1999774509711
37976.4822, 1500.199974163508
37988.5344, 1500.1999708760445
38000.586599999995, 1500.1999675885813
38012.6388, 1500.199964301118
38024.691, 1500.1999610136547
38036.7432, 1500.1999577261915
38048.795399999995, 1500.1999544387281
38060.847599999994, 1500.199951151265
38072.8998, 1500.1999478638018
38084.952, 1500.1999445763383
38097.004199999996, 1500.1999412888752
38109.056399999994, 1500.1999380014117
38121.1086, 1500.1999347139486
38133.1608, 1500.1999314264854
38145.212999999996, 1500.199928139022
38157.265199999994, 1500.1999248515588
38169.3174, 1500.1999215640956
38181.3696, 1500.1999182766322
38193.4218, 1500.199914989169
38205.473999999995, 1500.1999117017056
38217.5262, 1500.1999084142424
38229.5784, 1500.1999051267792
38241.6306, 1500.1999018393158
38253.682799999995, 1500.1998985518526
38265.735, 1500.1998952643892
38277.7872, 1500.199891976926
38289.8394, 1500.1998886894628
38301.891599999995, 1500.1998854019994
38313.943799999994, 1500.1998821145362
38325.996, 1500.199878827073
38338.0482, 1500.1998755396096
38350.100399999996, 1500.1998722521464
38362.152599999994, 1500.199868964683
38374.2048, 1500.1998656772198
38386.257, 1500.1998623897566
38398.309199999996, 1500.1998591022932
38410.361399999994, 1500.19985581483
38422.4136, 1500.1998525273668
38434.4658, 1500.1998492399034
38446.518, 1500.1998459524402
38458.570199999995, 1500.1998426649768
38470.6224, 1500.1998393775136
38482.6746, 1500.1998360900504
38494.7268, 1500.199832802587
38506.778999999995, 1500.1998295151238
38518.8312, 1500.1998262276607
38530.8834, 1500.1998229401972
38542.9356, 1500.199819652734
38554.987799999995, 1500.1998163652706
38567.03999999999, 1500.1998130778074
38579.0922, 1500.1998097903443
38591.1444, 1500.1998065028808
38603.196599999996, 1500.1998032154177
38615.248799999994, 1500.1997999279545
38627.301, 1500.199796640491
38639.3532, 1500.1997933530279
38651.405399999996, 1500.1997900655645
38663.457599999994, 1500.1997867781013
38675.5098, 1500.199783490638
38687.562, 1500.1997802031747
38699.614199999996, 1500.1997769157115
38711.666399999995, 1500.1997736282483
38723.7186, 1500.1997703407849
38735.7708, 1500.1997670533217
38747.823, 1500.1997637658583
38759.875199999995, 1500.199760478395
38771.9274, 1500.199757190932
38783.9796, 1500.1997539034685
38796.0318, 1500.1997506160053
38808.083999999995, 1500.1997473285421
38820.1362, 1500.1997440410787
38832.1884, 1500.1997407536155
38844.2406, 1500.199737466152
38856.292799999996, 1500.199734178689
38868.344999999994, 1500.1997308912257
38880.3972, 1500.1997276037623
38892.4494, 1500.1997243162991
38904.501599999996, 1500.1997210288357
38916.553799999994, 1500.1997177413725
38928.606, 1500.1997144539093
38940.6582, 1500.199711166446
38952.710399999996, 1500.1997078789827
38964.762599999995, 1500.1997045915195
38976.8148, 1500.1997013040561
38988.867, 1500.199698016593
39000.9192, 1500.1996947291295
39012.971399999995, 1500.1996914416663
39025.0236, 1500.1996881542032
39037.0758, 1500.1996848667397
39049.128, 1500.1996815792766
39061.180199999995, 1500.1996782918134
39073.2324, 1500.19967500435
39085.2846, 1500.1996717168868
39097.3368, 1500.1996684294234
39109.388999999996, 1500.1996651419602
39121.441199999994, 1500.199661854497
39133.4934, 1500.1996585670336
39145.5456, 1500.1996552795704
39157.597799999996, 1500.1996519921072
39169.649999999994, 1500.1996487046438
39181.7022, 1500.1996454171806
39193.7544, 1500.1996421297172
39205.806599999996, 1500.199638842254
39217.858799999995, 1500.1996355547908
39229.911, 1500.1996322673274
39241.9632, 1500.1996289798642
39254.0154, 1500.199625692401
39266.067599999995, 1500.1996224049376
39278.1198, 1500.1996191174744
39290.172, 1500.199615830011
39302.2242, 1500.1996125425478
39314.276399999995, 1500.1996092550846
39326.3286, 1500.1996059676212
39338.3808, 1500.199602680158
39350.433, 1500.1995993926948
39362.485199999996, 1500.1995961052314
39374.537399999994, 1500.1995928177682
39386.5896, 1500.1995895303048
39398.6418, 1500.1995862428416
39410.693999999996, 1500.1995829553784
39422.746199999994, 1500.199579667915
39434.7984, 1500.1995763804518
39446.8506, 1500.1995730929887
39458.902799999996, 1500.1995698055252
39470.954999999994, 1500.199566518062
39483.0072, 1500.1995632305986
39495.0594, 1500.1995599431355
39507.1116, 1500.1995566556723
39519.163799999995, 1500.1995533682089
39531.216, 1500.1995500807457
39543.2682, 1500.1995467932823
39555.3204, 1500.199543505819
39567.372599999995, 1500.1995402183559
39579.4248, 1500.1995369308925
39591.477, 1500.1995336434293
39603.5292, 1500.199530355966
39615.581399999995, 1500.1995270685027
39627.633599999994, 1500.1995237810395
39639.6858, 1500.199520493576
39651.738, 1500.199517206113
39663.790199999996, 1500.1995139186497
39675.842399999994, 1500.1995106311863
39687.8946, 1500.199507343723
39699.9468, 1500.19950405626
39711.998999999996, 1500.1995007687965
39724.051199999994, 1500.1994974813333
39736.1034, 1500.19949419387
39748.1556, 1500.1994909064067
39760.2078, 1500.1994876189435
39772.259999999995, 1500.19948433148
39784.3122, 1500.199481044017
39796.3644, 1500.1994777565537
39808.4166, 1500.1994744690903
39820.468799999995, 1500.1994711816271
39832.521, 1500.1994678941637
39844.5732, 1500.1994646067005
39856.6254, 1500.1994613192373
39868.677599999995, 1500.199458031774
39880.729799999994, 1500.1994547443107
39892.782, 1500.1994514568476
39904.8342, 1500.1994481693841
39916.886399999996, 1500.199444881921
39928.938599999994, 1500.1994415944575
39940.9908, 1500.1994383069944
39953.043, 1500.1994350195312
39965.095199999996, 1500.1994317320678
39977.147399999994, 1500.1994284446046
39989.1996, 1500.1994251571414
40001.2518, 1500.199421869678
40013.304, 1500.1994185822148
40025.356199999995, 1500.1994152947514
40037.4084, 1500.1994120072882
40049.4606, 1500.199408719825
40061.5128, 1500.1994054323616
40073.564999999995, 1500.1994021448984
40085.6172, 1500.1993988574352
40097.6694, 1500.1993955699718
40109.7216, 1500.1993922825086
40121.773799999995, 1500.1993889950452
40133.825999999994, 1500.199385707582
40145.8782, 1500.1993824201188
40157.9304, 1500.1993791326554
40169.982599999996, 1500.1993758451922
40182.034799999994, 1500.1993725577288
40194.087, 1500.1993692702656
40206.1392, 1500.1993659828024
40218.191399999996, 1500.199362695339
40230.243599999994, 1500.1993594078758
40242.2958, 1500.1993561204126
40254.348, 1500.1993528329492
40266.4002, 1500.199349545486
40278.452399999995, 1500.1993462580226
40290.5046, 1500.1993429705594
40302.5568, 1500.1993396830962
40314.609, 1500.1993363956328
40326.661199999995, 1500.1993331081696
40338.7134, 1500.1993298207065
40350.7656, 1500.199326533243
40362.8178, 1500.1993232457799
40374.869999999995, 1500.1993199583164
40386.92219999999, 1500.1993166708532
40398.9744, 1500.19931338339
40411.0266, 1500.1993100959266
40423.078799999996, 1500.1993068084635
40435.130999999994, 1500.1993035210003
40447.1832, 1500.1993002335369
40459.2354, 1500.1992969460737
40471.287599999996, 1500.1992936586103
40483.339799999994, 1500.199290371147
40495.392, 1500.1992870836839
40507.4442, 1500.1992837962205
40519.496399999996, 1500.1992805087573
40531.548599999995, 1500.199277221294
40543.6008, 1500.1992739338307
40555.653, 1500.1992706463675
40567.7052, 1500.199267358904
40579.757399999995, 1500.199264071441
40591.8096, 1500.1992607839777
40603.8618, 1500.1992574965143
40615.914, 1500.199254209051
40627.966199999995, 1500.199250921588
40640.01839999999, 1500.1992476341245
40652.0706, 1500.1992443466613
40664.1228, 1500.199241059198
40676.174999999996, 1500.1992377717347
40688.227199999994, 1500.1992344842715
40700.2794, 1500.1992311968081
40712.3316, 1500.199227909345
40724.383799999996, 1500.1992246218817
40736.435999999994, 1500.1992213344183
40748.4882, 1500.1992180469551
40760.5404, 1500.1992147594917
40772.592599999996, 1500.1992114720285
40784.644799999995, 1500.1992081845654
40796.697, 1500.199204897102
40808.7492, 1500.1992016096387
40820.8014, 1500.1991983221753
40832.853599999995, 1500.1991950347121
40844.9058, 1500.199191747249
40856.958, 1500.1991884597855
40869.0102, 1500.1991851723224
40881.062399999995, 1500.1991818848592
40893.11459999999, 1500.1991785973958
40905.1668, 1500.1991753099326
40917.219, 1500.1991720224692
40929.271199999996, 1500.199168735006
40941.323399999994, 1500.1991654475428
40953.3756, 1500.1991621600794
40965.4278, 1500.1991588726162
40977.479999999996, 1500.199155585153
40989.532199999994, 1500.1991522976896
41001.5844, 1500.1991490102264
41013.6366, 1500.199145722763
41025.688799999996, 1500.1991424352998
41037.740999999995, 1500.1991391478366
41049.7932, 1500.1991358603732
41061.8454, 1500.19913257291
41073.8976, 1500.1991292854468
41085.949799999995, 1500.1991259979834
41098.002, 1500.1991227105202
41110.0542, 1500.1991194230568
41122.1064, 1500.1991161355936
41134.158599999995, 1500.1991128481304
41146.21079999999, 1500.199109560667
41158.263, 1500.1991062732038
41170.3152, 1500.1991029857406
41182.367399999996, 1500.1990996982772
41194.419599999994, 1500.199096410814
41206.4718, 1500.1990931233506
41218.524, 1500.1990898358874
41230.576199999996, 1500.1990865484242
41242.628399999994, 1500.1990832609608
41254.6806, 1500.1990799734976
41266.7328, 1500.1990766860345
41278.784999999996, 1500.199073398571
41290.837199999994, 1500.1990701111079
41302.8894, 1500.1990668236444
41314.9416, 1500.1990635361813
41326.9938, 1500.199060248718
41339.045999999995, 1500.1990569612547
41351.0982, 1500.1990536737915
41363.1504, 1500.1990503863283
41375.2026, 1500.1990470988649
41387.254799999995, 1500.1990438114017
41399.30699999999, 1500.1990405239383
41411.3592, 1500.199037236475
41423.4114, 1500.199033949012
41435.463599999995, 1500.1990306615485
41447.515799999994, 1500.1990273740853
41459.568, 1500.1990240866219
41471.6202, 1500.1990207991587
41483.672399999996, 1500.1990175116955
41495.724599999994, 1500.199014224232
41507.7768, 1500.199010936769
41519.829, 1500.1990076493057
41531.881199999996, 1500.1990043618423
41543.933399999994, 1500.199001074379
41555.9856, 1500.1989977869157
41568.0378, 1500.1989944994525
41580.09, 1500.1989912119893
41592.142199999995, 1500.198987924526
41604.1944, 1500.1989846370627
41616.2466, 1500.1989813495995
41628.2988, 1500.1989780621361
41640.350999999995, 1500.198974774673
41652.4032, 1500.1989714872095
41664.4554, 1500.1989681997463
41676.5076, 1500.1989649122831
41688.559799999995, 1500.1989616248197
41700.611999999994, 1500.1989583373565
41712.6642, 1500.1989550498934
41724.7164, 1500.19895176243
41736.768599999996, 1500.1989484749668
41748.820799999994, 1500.1989451875033
41760.873, 1500.1989419000402
41772.9252, 1500.198938612577
41784.977399999996, 1500.1989353251136
41797.029599999994, 1500.1989320376504
41809.0818, 1500.1989287501872
41821.134, 1500.1989254627238
41833.1862, 1500.1989221752606
41845.238399999995, 1500.1989188877972
41857.2906, 1500.198915600334
41869.3428, 1500.1989123128708
41881.395, 1500.1989090254074
41893.447199999995, 1500.1989057379442
41905.4994, 1500.198902450481
41917.5516, 1500.1988991630176
41929.6038, 1500.1988958755544
41941.655999999995, 1500.198892588091
41953.708199999994, 1500.1988893006278
41965.7604, 1500.1988860131646
41977.8126, 1500.1988827257012
41989.864799999996, 1500.198879438238
42001.916999999994, 1500.1988761507748
42013.9692, 1500.1988728633114
42026.0214, 1500.1988695758482
42038.073599999996, 1500.1988662883848
42050.125799999994, 1500.1988630009216
42062.178, 1500.1988597134584
42074.2302, 1500.198856425995
42086.2824, 1500.1988531385318
42098.334599999995, 1500.1988498510684
42110.3868, 1500.1988465636052
42122.439, 1500.198843276142
42134.4912, 1500.1988399886786
42146.543399999995, 1500.1988367012154
42158.5956, 1500.1988334137523
42170.6478, 1500.1988301262888
42182.7, 1500.1988268388257
42194.752199999995, 1500.1988235513622
42206.80439999999, 1500.198820263899
42218.8566, 1500.1988169764359
42230.9088, 1500.1988136889725
42242.960999999996, 1500.1988104015093
42255.013199999994, 1500.198807114046
42267.0654, 1500.1988038265827
42279.1176, 1500.1988005391195
42291.169799999996, 1500.198797251656
42303.221999999994, 1500.1987939641929
42315.2742, 1500.1987906767297
42327.3264, 1500.1987873892663
42339.3786, 1500.198784101803
42351.430799999995, 1500.19878081434
42363.483, 1500.1987775268765
42375.5352, 1500.1987742394133
42387.5874, 1500.1987709519499
42399.639599999995, 1500.1987676644867
42411.6918, 1500.1987643770235
42423.744, 1500.19876108956
42435.7962, 1500.198757802097
42447.848399999995, 1500.1987545146337
42459.90059999999, 1500.1987512271703
42471.9528, 1500.1987479397071
42484.005, 1500.1987446522437
42496.057199999996, 1500.1987413647805
42508.109399999994, 1500.1987380773173
42520.1616, 1500.198734789854
42532.2138, 1500.1987315023907
42544.265999999996, 1500.1987282149275
42556.318199999994, 1500.1987249274641
42568.3704, 1500.198721640001
42580.4226, 1500.1987183525375
42592.474799999996, 1500.1987150650743
42604.526999999995, 1500.1987117776112
42616.5792, 1500.1987084901477
42628.6314, 1500.1987052026846
42640.6836, 1500.1987019152214
42652.735799999995, 1500.198698627758
42664.788, 1500.1986953402948
42676.8402, 1500.1986920528313
42688.8924, 1500.1986887653682
42700.944599999995, 1500.198685477905
42712.99679999999, 1500.1986821904416
42725.049, 1500.1986789029784
42737.1012, 1500.198675615515
42749.153399999996, 1500.1986723280518
42761.205599999994, 1500.1986690405886
42773.2578, 1500.1986657531252
42785.31, 1500.198662465662
42797.362199999996, 1500.1986591781988
42809.414399999994, 1500.1986558907354
42821.4666, 1500.1986526032722
42833.5188, 1500.1986493158088
42845.570999999996, 1500.1986460283456
42857.623199999995, 1500.1986427408824
42869.6754, 1500.198639453419
42881.7276, 1500.1986361659558
42893.7798, 1500.1986328784926
42905.831999999995, 1500.1986295910292
42917.8842, 1500.198626303566
42929.9364, 1500.1986230161026
42941.9886, 1500.1986197286394
42954.040799999995, 1500.1986164411762
42966.09299999999, 1500.1986131537128
42978.1452, 1500.1986098662496
42990.1974, 1500.1986065787864
43002.249599999996, 1500.198603291323
43014.301799999994, 1500.1986000038598
43026.354, 1500.1985967163964
43038.4062, 1500.1985934289332
43050.458399999996, 1500.19859014147
43062.510599999994, 1500.1985868540066
43074.5628, 1500.1985835665434
43086.615, 1500.1985802790803
43098.667199999996, 1500.1985769916168
43110.719399999994, 1500.1985737041537
43122.7716, 1500.1985704166902
43134.8238, 1500.198567129227
43146.876, 1500.1985638417639
43158.928199999995, 1500.1985605543005
43170.9804, 1500.1985572668373
43183.0326, 1500.198553979374
43195.0848, 1500.1985506919107
43207.136999999995, 1500.1985474044475
43219.18919999999, 1500.198544116984
43231.2414, 1500.1985408295209
43243.2936, 1500.1985375420577
43255.345799999996, 1500.1985342545943
43267.397999999994, 1500.198530967131
43279.4502, 1500.198527679668
43291.5024, 1500.1985243922045
43303.554599999996, 1500.1985211047413
43315.606799999994, 1500.198517817278
43327.659, 1500.1985145298147
43339.7112, 1500.1985112423515
43351.763399999996, 1500.198507954888
43363.815599999994, 1500.198504667425
43375.8678, 1500.1985013799615
43387.92, 1500.1984980924983
43399.9722, 1500.1984948050351
43412.024399999995, 1500.1984915175717
43424.0766, 1500.1984882301085
43436.1288, 1500.1984849426453
43448.181, 1500.198481655182
43460.233199999995, 1500.1984783677187
43472.28539999999, 1500.1984750802553
43484.3376, 1500.1984717927921
43496.3898, 1500.198468505329
43508.441999999995, 1500.1984652178655
43520.494199999994, 1500.1984619304023
43532.5464, 1500.1984586429392
43544.5986, 1500.1984553554757
43556.650799999996, 1500.1984520680126
43568.702999999994, 1500.1984487805491
43580.7552, 1500.198445493086
43592.8074, 1500.1984422056228
43604.859599999996, 1500.1984389181594
43616.911799999994, 1500.1984356306962
43628.964, 1500.198432343233
43641.0162, 1500.1984290557696
43653.0684, 1500.1984257683064
43665.120599999995, 1500.198422480843
43677.1728, 1500.1984191933798
43689.225, 1500.1984159059166
43701.2772, 1500.1984126184532
43713.329399999995, 1500.19840933099
43725.38159999999, 1500.1984060435268
43737.4338, 1500.1984027560634
43749.486, 1500.1983994686002
43761.538199999995, 1500.1983961811368
43773.590399999994, 1500.1983928936736
43785.6426, 1500.1983896062104
43797.6948, 1500.198386318747
43809.746999999996, 1500.1983830312838
43821.799199999994, 1500.1983797438206
43833.8514, 1500.1983764563572
43845.9036, 1500.198373168894
43857.955799999996, 1500.1983698814306
43870.007999999994, 1500.1983665939674
43882.0602, 1500.1983633065042
43894.1124, 1500.1983600190408
43906.1646, 1500.1983567315776
43918.216799999995, 1500.1983534441144
43930.269, 1500.198350156651
43942.3212, 1500.1983468691878
43954.3734, 1500.1983435817244
43966.425599999995, 1500.1983402942612
43978.47779999999, 1500.198337006798
43990.53, 1500.1983337193346
44002.5822, 1500.1983304318715
44014.634399999995, 1500.1983271444083
44026.68659999999, 1500.1983238569449
44038.7388, 1500.1983205694817
44050.791, 1500.1983172820183
44062.843199999996, 1500.198313994555
44074.895399999994, 1500.1983107070919
44086.9476, 1500.1983074196285
44098.9998, 1500.1983041321653
44111.051999999996, 1500.1983008447019
44123.104199999994, 1500.1982975572387
44135.1564, 1500.1982942697755
44147.2086, 1500.198290982312
44159.2608, 1500.198287694849
44171.312999999995, 1500.1982844073857
44183.3652, 1500.1982811199223
44195.4174, 1500.198277832459
44207.4696, 1500.1982745449957
44219.521799999995, 1500.1982712575325
44231.57399999999, 1500.1982679700693
44243.6262, 1500.198264682606
44255.6784, 1500.1982613951427
44267.730599999995, 1500.1982581076795
44279.78279999999, 1500.198254820216
44291.835, 1500.198251532753
44303.8872, 1500.1982482452895
44315.939399999996, 1500.1982449578263
44327.991599999994, 1500.1982416703631
44340.0438, 1500.1982383828997
44352.096, 1500.1982350954365
44364.148199999996, 1500.1982318079733
44376.200399999994, 1500.19822852051
44388.2526, 1500.1982252330467
44400.3048, 1500.1982219455833
44412.356999999996, 1500.1982186581201
44424.409199999995, 1500.198215370657
44436.4614, 1500.1982120831935
44448.5136, 1500.1982087957304
44460.5658, 1500.1982055082672
44472.617999999995, 1500.1982022208038
44484.67019999999, 1500.1981989333406
44496.7224, 1500.1981956458771
44508.7746, 1500.198192358414
44520.826799999995, 1500.1981890709508
44532.87899999999, 1500.1981857834874
44544.9312, 1500.1981824960242
44556.9834, 1500.198179208561
44569.035599999996, 1500.1981759210976
44581.087799999994, 1500.1981726336344
44593.14, 1500.198169346171
44605.1922, 1500.1981660587078
44617.244399999996, 1500.1981627712446
44629.296599999994, 1500.1981594837812
44641.3488, 1500.198156196318
44653.401, 1500.1981529088546
44665.453199999996, 1500.1981496213914
44677.505399999995, 1500.1981463339282
44689.5576, 1500.1981430464648
44701.6098, 1500.1981397590016
44713.662, 1500.1981364715384
44725.714199999995, 1500.198133184075
44737.76639999999, 1500.1981298966118
44749.8186, 1500.1981266091484
44761.8708, 1500.1981233216852
44773.922999999995, 1500.198120034222
44785.97519999999, 1500.1981167467586
44798.0274, 1500.1981134592954
44810.0796, 1500.1981101718322
44822.131799999996, 1500.1981068843688
44834.183999999994, 1500.1981035969056
44846.2362, 1500.1981003094422
44858.2884, 1500.198097021979
44870.340599999996, 1500.1980937345159
44882.392799999994, 1500.1980904470524
44894.445, 1500.1980871595892
44906.4972, 1500.198083872126
44918.549399999996, 1500.1980805846626
44930.601599999995, 1500.1980772971995
44942.6538, 1500.198074009736
44954.706, 1500.1980707222729
44966.7582, 1500.1980674348097
44978.810399999995, 1500.1980641473463
44990.8626, 1500.198060859883
45002.9148, 1500.1980575724199
45014.967, 1500.1980542849565
45027.019199999995, 1500.1980509974933
45039.07139999999, 1500.1980477100299
45051.1236, 1500.1980444225667
45063.1758, 1500.1980411351035
45075.227999999996, 1500.19803784764
45087.280199999994, 1500.198034560177
45099.3324, 1500.1980312727137
45111.3846, 1500.1980279852503
45123.436799999996, 1500.198024697787
45135.488999999994, 1500.1980214103237
45147.5412, 1500.1980181228605
45159.5934, 1500.1980148353973
45171.645599999996, 1500.198011547934
45183.697799999994, 1500.1980082604707
45195.75, 1500.1980049730075
45207.8022, 1500.198001685544
45219.8544, 1500.197998398081
45231.906599999995, 1500.1979951106175
45243.9588, 1500.1979918231543
45256.011, 1500.1979885356911
45268.0632, 1500.1979852482277
45280.115399999995, 1500.1979819607645
45292.16759999999, 1500.1979786733011
45304.2198, 1500.197975385838
45316.272, 1500.1979693309486
45328.324199999995, 1500.1979619904823
45340.376399999994, 1500.1979546500158
45352.4286, 1500.1979473095494
45364.4808, 1500.197939969083
45376.532999999996, 1500.1979326286166
45388.585199999994, 1500.1979252881501
45400.6374, 1500.1979179476837
45412.6896, 1500.1979106072174
45424.741799999996, 1500.197903266751
45436.793999999994, 1500.1978959262844
45448.8462, 1500.1978885858182
45460.8984, 1500.1978812453517
45472.9506, 1500.1978739048852
45485.002799999995, 1500.197866564419
45497.055, 1500.1978592239525
45509.1072, 1500.197851883486
45521.1594, 1500.1978445430198
45533.211599999995, 1500.1978372025533
45545.26379999999, 1500.1978298620868
45557.316, 1500.1978225216205
45569.3682, 1500.197815181154
45581.420399999995, 1500.1978078406876
45593.472599999994, 1500.197800500221
45605.5248, 1500.1977931597548
45617.577, 1500.1977858192884
45629.629199999996, 1500.1977784788219
45641.681399999994, 1500.1977711383556
45653.7336, 1500.1977637978891
45665.7858, 1500.1977564574227
45677.837999999996, 1500.1977491169564
45689.890199999994, 1500.19774177649
45701.9424, 1500.1977344360234
45713.9946, 1500.1977270955572
45726.0468, 1500.1977197550907
45738.098999999995, 1500.1977124146242
45750.1512, 1500.1977050741577
45762.2034, 1500.1976977336915
45774.2556, 1500.197690393225
45786.307799999995, 1500.1976830527585
45798.35999999999, 1500.1976757122923
45810.4122, 1500.1976683718258
45822.4644, 1500.1976610313593
45834.516599999995, 1500.197653690893
45846.568799999994, 1500.1976463504266
45858.621, 1500.19763900996
45870.6732, 1500.1976316694938
45882.725399999996, 1500.1976243290273
45894.777599999994, 1500.1976169885609
45906.8298, 1500.1976096480944
45918.882, 1500.1976023076281
45930.934199999996, 1500.1975949671616
45942.986399999994, 1500.1975876266952
45955.0386, 1500.197580286229
45967.0908, 1500.1975729457624
45979.143, 1500.197565605296
45991.195199999995, 1500.1975582648297
46003.2474, 1500.1975509243632
46015.2996, 1500.1975435838967
46027.3518, 1500.1975362434305
46039.403999999995, 1500.197528902964
46051.45619999999, 1500.1975215624975
46063.5084, 1500.197514222031
46075.5606, 1500.1975068815648
46087.612799999995, 1500.1974995410983
46099.66499999999, 1500.1974922006318
46111.7172, 1500.1974848601656
46123.7694, 1500.197477519699
46135.821599999996, 1500.1974701792326
46147.873799999994, 1500.1974628387663
46159.926, 1500.1974554982999
46171.9782, 1500.1974481578334
46184.030399999996, 1500.1974408173671
46196.082599999994, 1500.1974334769006
46208.1348, 1500.1974261364342
46220.187, 1500.197418795968
46232.239199999996, 1500.1974114555014
46244.291399999995, 1500.197404115035
46256.3436, 1500.1973967745685
46268.3958, 1500.1973894341022
46280.448, 1500.1973820936357
46292.500199999995, 1500.1973747531692
46304.55239999999, 1500.197367412703
46316.6046, 1500.1973600722365
46328.6568, 1500.19735273177
46340.708999999995, 1500.1973453913038
46352.76119999999, 1500.1973380508373
46364.8134, 1500.1973307103708
46376.8656, 1500.1973233699046
46388.917799999996, 1500.197316029438
46400.969999999994, 1500.1973086889716
46413.0222, 1500.197301348505
46425.0744, 1500.1972940080389
46437.126599999996, 1500.1972866675724
46449.178799999994, 1500.197279327106
46461.231, 1500.1972719866396
46473.2832, 1500.1972646461732
46485.335399999996, 1500.1972573057067
46497.387599999995, 1500.1972499652404
46509.4398, 1500.197242624774
46521.492, 1500.1972352843075
46533.5442, 1500.1972279438412
46545.596399999995, 1500.1972206033747
46557.64859999999, 1500.1972132629082
46569.7008, 1500.1972059224418
46581.753, 1500.1971985819755
46593.805199999995, 1500.197191241509
46605.85739999999, 1500.1971839010425
46617.9096, 1500.1971765605763
46629.9618, 1500.1971692201098
46642.013999999996, 1500.1971618796433
46654.066199999994, 1500.197154539177
46666.1184, 1500.1971471987106
46678.1706, 1500.197139858244
46690.222799999996, 1500.1971325177778
46702.274999999994, 1500.1971251773114
46714.3272, 1500.1971178368449
46726.3794, 1500.1971104963786
46738.431599999996, 1500.1971031559121
46750.483799999995, 1500.1970958154457
46762.536, 1500.1970884749792
46774.5882, 1500.197081134513
46786.6404, 1500.1970737940464
46798.692599999995, 1500.19706645358
46810.74479999999, 1500.1970591131137
46822.797, 1500.1970517726472
46834.8492, 1500.1970444321807
46846.901399999995, 1500.1970370917145
46858.95359999999, 1500.197029751248
46871.0058, 1500.1970224107815
46883.058, 1500.1970150703153
46895.110199999996, 1500.1970077298488
46907.162399999994, 1500.1970003893823
46919.2146, 1500.1969930489158
46931.2668, 1500.1969857084496
46943.318999999996, 1500.196978367983
46955.371199999994, 1500.1969710275166
46967.4234, 1500.1969636870504
46979.4756, 1500.1969563465839
46991.527799999996, 1500.1969490061174
47003.579999999994, 1500.1969416656511
47015.6322, 1500.1969343251847
47027.6844, 1500.1969269847182
47039.7366, 1500.196919644252
47051.788799999995, 1500.1969123037854
47063.84099999999, 1500.196904963319
47075.8932, 1500.1968976228525
47087.9454, 1500.1968902823862
47099.997599999995, 1500.1968829419197
47112.04979999999, 1500.1968756014533
47124.102, 1500.196868260987
47136.1542, 1500.1968609205205
47148.206399999995, 1500.196853580054
47160.258599999994, 1500.1968462395878
47172.3108, 1500.1968388991213
47184.363, 1500.1968315586548
47196.415199999996, 1500.1968242181886
47208.467399999994, 1500.196816877722
47220.5196, 1500.1968095372556
47232.5718, 1500.1968021967893
47244.623999999996, 1500.1967948563229
47256.676199999994, 1500.1967875158564
47268.7284, 1500.19678017539
47280.7806, 1500.1967728349236
47292.8328, 1500.1967654944572
47304.884999999995, 1500.1967581539907
47316.93719999999, 1500.1967508135244
47328.9894, 1500.196743473058
47341.0416, 1500.1967361325915
47353.093799999995, 1500.1967287921252
47365.14599999999, 1500.1967214516587
47377.1982, 1500.1967141111923
47389.2504, 1500.196706770726
47401.302599999995, 1500.1966994302595
47413.354799999994, 1500.196692089793
47425.407, 1500.1966847493266
47437.4592, 1500.1966774088603
47449.511399999996, 1500.1966700683938
47461.563599999994, 1500.1966627279273
47473.6158, 1500.196655387461
47485.668, 1500.1966480469946
47497.720199999996, 1500.1966407065281
47509.772399999994, 1500.1966333660619
47521.8246, 1500.1966260255954
47533.8768, 1500.196618685129
47545.929, 1500.1966113446626
47557.981199999995, 1500.1966040041962
47570.03339999999, 1500.1965966637297
47582.0856, 1500.1965893232632
47594.1378, 1500.196581982797
47606.189999999995, 1500.1965746423305
47618.24219999999, 1500.196567301864
47630.2944, 1500.1965599613977
47642.3466, 1500.1965526209312
47654.398799999995, 1500.1965452804648
47666.450999999994, 1500.1965379399985
47678.5032, 1500.196530599532
47690.5554, 1500.1965232590655
47702.607599999996, 1500.1965159185993
47714.659799999994, 1500.1965085781328
47726.712, 1500.1965012376663
47738.7642, 1500.1964938971998
47750.816399999996, 1500.1964865567336
47762.868599999994, 1500.196479216267
47774.9208, 1500.1964718758006
47786.973, 1500.1964645353344
47799.0252, 1500.196457194868
47811.077399999995, 1500.1964498544014
47823.1296, 1500.1964425139352
47835.1818, 1500.1964351734687
47847.234, 1500.1964278330022
47859.286199999995, 1500.196420492536
47871.33839999999, 1500.1964131520695
47883.3906, 1500.196405811603
47895.4428, 1500.1963984711367
47907.494999999995, 1500.1963911306702
47919.54719999999, 1500.1963837902038
47931.5994, 1500.1963764497373
47943.6516, 1500.196369109271
47955.703799999996, 1500.1963617688045
47967.755999999994, 1500.196354428338
47979.8082, 1500.1963470878718
47991.8604, 1500.1963397474053
48003.912599999996, 1500.1963324069388
48015.964799999994, 1500.1963250664726
48028.017, 1500.196317726006
48040.0692, 1500.1963103855396
48052.121399999996, 1500.1963030450734
48064.173599999995, 1500.1962957046069
48076.2258, 1500.1962883641404
48088.278, 1500.196281023674
48100.3302, 1500.1962736832077
48112.382399999995, 1500.1962663427412
48124.43459999999, 1500.1962590022747
48136.4868, 1500.1962516618084
48148.539, 1500.196244321342
48160.591199999995, 1500.1962369808755
48172.64339999999, 1500.1962296404092
48184.6956, 1500.1962222999427
48196.7478, 1500.1962149594763
48208.799999999996, 1500.19620761901
48220.852199999994, 1500.1962002785435
48232.9044, 1500.196192938077
48244.9566, 1500.1961855976106
48257.008799999996, 1500.1961782571443
48269.060999999994, 1500.1961709166778
48281.1132, 1500.1961635762113
48293.1654, 1500.196156235745
48305.217599999996, 1500.1961488952786
48317.269799999995, 1500.1961415548121
48329.322, 1500.1961342143459
48341.3742, 1500.1961268738794
48353.4264, 1500.196119533413
48365.478599999995, 1500.1961121929467
48377.53079999999, 1500.1961048524802
48389.583, 1500.1960975120137
48401.6352, 1500.1960901715474
48413.687399999995, 1500.196082831081
48425.73959999999, 1500.1960754906145
48437.7918, 1500.196068150148
48449.844, 1500.1960608096817
48461.896199999996, 1500.1960534692153
48473.948399999994, 1500.1960461287488
48486.0006, 1500.1960387882825
48498.0528, 1500.196031447816
48510.104999999996, 1500.1960241073496
48522.157199999994, 1500.1960167668833
48534.2094, 1500.1960094264168
48546.2616, 1500.1960020859503
48558.313799999996, 1500.195994745484
48570.365999999995, 1500.1959874050176
48582.4182, 1500.1959800645511
48594.4704, 1500.1959727240846
48606.5226, 1500.1959653836184
48618.574799999995, 1500.195958043152
48630.62699999999, 1500.1959507026854
48642.6792, 1500.1959433622192
48654.7314, 1500.1959360217527
48666.783599999995, 1500.1959286812862
48678.83579999999, 1500.19592134082
48690.888, 1500.1959140003535
48702.9402, 1500.195906659887
48714.992399999996, 1500.1958993194207
48727.044599999994, 1500.1958919789543
48739.0968, 1500.1958846384878
48751.149, 1500.1958772980213
48763.201199999996, 1500.195869957555
48775.253399999994, 1500.1958626170886
48787.3056, 1500.195855276622
48799.3578, 1500.1958479361558
48811.409999999996, 1500.1958405956893
48823.462199999994, 1500.1958332552229
48835.5144, 1500.1958259147566
48847.5666, 1500.1958185742901
48859.6188, 1500.1958112338236
48871.670999999995, 1500.1958038933574
48883.72319999999, 1500.195796552891
48895.7754, 1500.1957892124244
48907.8276, 1500.1957818719582
48919.879799999995, 1500.1957745314917
48931.93199999999, 1500.1957671910252
48943.9842, 1500.1957598505587
48956.0364, 1500.1957525100925
48968.088599999995, 1500.195745169626
48980.140799999994, 1500.1957378291595
48992.193, 1500.1957304886932
49004.2452, 1500.1957231482268
49016.297399999996, 1500.1957158077603
49028.349599999994, 1500.195708467294
49040.4018, 1500.1957011268275
49052.454, 1500.195693786361
49064.506199999996, 1500.1956864458948
49076.558399999994, 1500.1956791054283
49088.6106, 1500.1956717649618
49100.6628, 1500.1956644244954
49112.715, 1500.195657084029
49124.767199999995, 1500.1956497435626
49136.81939999999, 1500.1956424030961
49148.8716, 1500.19563506263
49160.9238, 1500.1956277221634
49172.975999999995, 1500.195620381697
49185.02819999999, 1500.1956130412307
49197.0804, 1500.1956057007642
49209.1326, 1500.1955983602977
49221.184799999995, 1500.1955910198315
49233.236999999994, 1500.195583679365
49245.2892, 1500.1955763388985
49257.3414, 1500.195568998432
49269.393599999996, 1500.1955616579658
49281.445799999994, 1500.1955543174993
49293.498, 1500.1955469770328
49305.5502, 1500.1955396365665
49317.602399999996, 1500.1955322961
49329.654599999994, 1500.1955249556336
49341.7068, 1500.1955176151673
49353.759, 1500.1955102747008
49365.8112, 1500.1955029342344
49377.863399999995, 1500.195495593768
49389.91559999999, 1500.1954882533016
49401.9678, 1500.1954809128351
49414.02, 1500.1954735723687
49426.072199999995, 1500.1954662319024
49438.12439999999, 1500.195458891436
49450.1766, 1500.1954515509694
49462.2288, 1500.1954442105032
49474.280999999995, 1500.1954368700367
49486.333199999994, 1500.1954295295702
49498.3854, 1500.195422189104
49510.4376, 1500.1954148486375
49522.489799999996, 1500.195407508171
49534.541999999994, 1500.1954001677047
49546.5942, 1500.1953928272383
49558.6464, 1500.1953854867718
49570.698599999996, 1500.1953781463055
49582.750799999994, 1500.195370805839
49594.803, 1500.1953634653726
49606.8552, 1500.195356124906
49618.9074, 1500.1953487844398
49630.959599999995, 1500.1953414439733
49643.01179999999, 1500.1953341035069
49655.064, 1500.1953267630406
49667.1162, 1500.1953194225741
49679.168399999995, 1500.1953120821076
49691.22059999999, 1500.1953047416414
49703.2728, 1500.195297401175
49715.325, 1500.1952900607084
49727.377199999995, 1500.1952827202422
49739.42939999999, 1500.1952753797757
49751.4816, 1500.1952680393092
49763.5338, 1500.1952606988427
49775.585999999996, 1500.1952533583765
49787.638199999994, 1500.19524601791
49799.6904, 1500.1952386774435
49811.7426, 1500.1952313369773
49823.794799999996, 1500.1952239965108
49835.846999999994, 1500.1952166560443
49847.8992, 1500.195209315578
49859.9514, 1500.1952019751116
49872.0036, 1500.195194634645
49884.055799999995, 1500.1951872941788
49896.10799999999, 1500.1951799537123
49908.1602, 1500.1951726132459
49920.2124, 1500.1951652727794
49932.264599999995, 1500.1951579323131
49944.31679999999, 1500.1951505918466
49956.369, 1500.1951432513802
49968.4212, 1500.195135910914
49980.473399999995, 1500.1951285704474
49992.52559999999, 1500.195121229981
50004.5778, 1500.1951138895147
50016.63, 1500.1951065490482
50028.682199999996, 1500.1950992085817
50040.734399999994, 1500.1950918681155
50052.7866, 1500.195084527649
50064.8388, 1500.1950771871825
50076.890999999996, 1500.1950698467163
50088.943199999994, 1500.1950625062498
50100.9954, 1500.1950551657833
50113.0476, 1500.1950478253168
50125.099799999996, 1500.1950404848506
50137.151999999995, 1500.195033144384
50149.20419999999, 1500.1950258039176
50161.2564, 1500.1950184634513
50173.3086, 1500.1950111229849
50185.360799999995, 1500.1950037825184
50197.41299999999, 1500.1949964420521
50209.4652, 1500.1949891015856
50221.5174, 1500.1949817611192
50233.569599999995, 1500.194974420653
50245.62179999999, 1500.1949670801864
50257.674, 1500.19495973972
50269.7262, 1500.1949523992535
50281.778399999996, 1500.1949450587872
50293.830599999994, 1500.1949377183207
50305.8828, 1500.1949303778542
50317.935, 1500.194923037388
50329.987199999996, 1500.1949156969215
50342.039399999994, 1500.194908356455
50354.0916, 1500.1949010159888
50366.1438, 1500.1948936755223
50378.195999999996, 1500.1948863350558
50390.248199999995, 1500.1948789945895
50402.30039999999, 1500.194871654123
50414.3526, 1500.1948643136566
50426.4048, 1500.19485697319
50438.456999999995, 1500.1948496327238
50450.50919999999, 1500.1948422922574
50462.5614, 1500.1948349517909
50474.6136, 1500.1948276113246
50486.665799999995, 1500.1948202708581
50498.71799999999, 1500.1948129303917
50510.7702, 1500.1948055899254
50522.8224, 1500.194798249459
50534.874599999996, 1500.1947909089924
50546.926799999994, 1500.1947835685262
50558.979, 1500.1947762280597
50571.0312, 1500.1947688875932
50583.083399999996, 1500.194761547127
50595.135599999994, 1500.1947542066605
50607.1878, 1500.194746866194
50619.24, 1500.1947395257275
50631.292199999996, 1500.1947321852613
50643.344399999994, 1500.1947248447948
50655.39659999999, 1500.1947175043283
50667.4488, 1500.194710163862
50679.501, 1500.1947028233956
50691.553199999995, 1500.194695482929
50703.60539999999, 1500.1946881424628
50715.6576, 1500.1946808019964
50727.7098, 1500.1946734615299
50739.761999999995, 1500.1946661210636
50751.81419999999, 1500.1946587805971
50763.8664, 1500.1946514401307
50775.9186, 1500.1946440996642
50787.970799999996, 1500.194636759198
50800.022999999994, 1500.1946294187314
50812.0752, 1500.194622078265
50824.1274, 1500.1946147377987
50836.179599999996, 1500.1946073973322
50848.231799999994, 1500.1946000568657
50860.284, 1500.1945927163995
50872.3362, 1500.194585375933
50884.388399999996, 1500.1945780354665
50896.440599999994, 1500.1945706950003
50908.49279999999, 1500.1945633545338
50920.545, 1500.1945560140673
50932.5972, 1500.1945486736008
50944.649399999995, 1500.1945413331346
50956.70159999999, 1500.194533992668
50968.7538, 1500.1945266522016
50980.806, 1500.1945193117353
50992.858199999995, 1500.1945119712689
51004.91039999999, 1500.1945046308024
51016.9626, 1500.1944972903361
51029.0148, 1500.1944899498696
51041.066999999995, 1500.1944826094032
51053.119199999994, 1500.194475268937
51065.1714, 1500.1944679284704
51077.2236, 1500.194460588004
51089.275799999996, 1500.1944532475377
51101.327999999994, 1500.1944459070712
51113.3802, 1500.1944385666047
51125.4324, 1500.1944312261382
51137.484599999996, 1500.194423885672
51149.536799999994, 1500.1944165452055
51161.589, 1500.194409204739
51173.6412, 1500.1944018642728
51185.6934, 1500.1943945238063
51197.745599999995, 1500.1943871833398
51209.79779999999, 1500.1943798428736
51221.85, 1500.194372502407
51233.9022, 1500.1943651619406
51245.954399999995, 1500.1943578214743
51258.00659999999, 1500.1943504810079
51270.0588, 1500.1943431405414
51282.111, 1500.194335800075
51294.163199999995, 1500.1943284596086
51306.215399999994, 1500.1943211191422
51318.2676, 1500.1943137786757
51330.3198, 1500.1943064382094
51342.371999999996, 1500.194299097743
51354.424199999994, 1500.1942917572765
51366.4764, 1500.1942844168102
51378.5286, 1500.1942770763437
51390.580799999996, 1500.1942697358772
51402.632999999994, 1500.194262395411
51414.6852, 1500.1942550549445
51426.7374, 1500.194247714478
51438.7896, 1500.1942403740115
51450.841799999995, 1500.1942330335453
51462.89399999999, 1500.1942256930788
51474.9462, 1500.1942183526123
51486.9984, 1500.194211012146
51499.050599999995, 1500.1942036716796
51511.10279999999, 1500.194196331213
51523.155, 1500.1941889907469
51535.2072, 1500.1941816502804
51547.259399999995, 1500.194174309814
51559.31159999999, 1500.1941669693476
51571.3638, 1500.1941596288812
51583.416, 1500.1941522884147
51595.468199999996, 1500.1941449479482
51607.520399999994, 1500.194137607482
51619.5726, 1500.1941302670155
51631.6248, 1500.194122926549
51643.676999999996, 1500.1941155860827
51655.729199999994, 1500.1941082456162
51667.7814, 1500.1941009051498
51679.8336, 1500.1940935646835
51691.8858, 1500.194086224217
51703.937999999995, 1500.1940788837505
51715.99019999999, 1500.1940715432843
51728.0424, 1500.1940642028178
51740.0946, 1500.1940568623513
51752.146799999995, 1500.194049521885
51764.19899999999, 1500.1940421814186
51776.2512, 1500.194034840952
51788.3034, 1500.1940275004856
51800.355599999995, 1500.1940201600194
51812.40779999999, 1500.1940128195529
51824.46, 1500.1940054790864
51836.5122, 1500.1939981386201
51848.564399999996, 1500.1939907981537
51860.616599999994, 1500.1939834576872
51872.6688, 1500.193976117221
51884.721, 1500.1939687767544
51896.773199999996, 1500.193961436288
51908.825399999994, 1500.1939540958217
51920.8776, 1500.1939467553552
51932.9298, 1500.1939394148887
51944.981999999996, 1500.1939320744223
51957.034199999995, 1500.193924733956
51969.08639999999, 1500.1939173934895
51981.1386, 1500.193910053023
51993.1908, 1500.1939027125568
52005.242999999995, 1500.1938953720903
52017.29519999999, 1500.1938880316238
52029.3474, 1500.1938806911576
52041.3996, 1500.193873350691
52053.451799999995, 1500.1938660102246
52065.50399999999, 1500.1938586697584
52077.5562, 1500.1938513292919
52089.6084, 1500.1938439888254
52101.660599999996, 1500.193836648359
52113.712799999994, 1500.1938293078927
52125.765, 1500.1938219674262
52137.8172, 1500.1938146269597
52149.869399999996, 1500.1938072864934
52161.921599999994, 1500.193799946027
52173.9738, 1500.1937926055605
52186.026, 1500.1937852650942
52198.078199999996, 1500.1937779246277
52210.130399999995, 1500.1937705841613
52222.18259999999, 1500.193763243695
52234.2348, 1500.1937559032285
52246.287, 1500.193748562762
52258.339199999995, 1500.1937412222958
52270.39139999999, 1500.1937338818293
52282.4436, 1500.1937265413628
52294.4958, 1500.1937192008963
52306.547999999995, 1500.19371186043
52318.60019999999, 1500.1937045199636
52330.6524, 1500.1936971794971
52342.7046, 1500.1936898390309
52354.756799999996, 1500.1936824985644
52366.808999999994, 1500.193675158098
52378.8612, 1500.1936678176316
52390.9134, 1500.1936604771652
52402.965599999996, 1500.1936531366987
52415.017799999994, 1500.1936457962324
52427.07, 1500.193638455766
52439.1222, 1500.1936311152995
52451.174399999996, 1500.193623774833
52463.226599999995, 1500.1936164343667
52475.27879999999, 1500.1936090939002
52487.331, 1500.1936017534338
52499.3832, 1500.1935944129675
52511.435399999995, 1500.193587072501
52523.48759999999, 1500.1935797320346
52535.5398, 1500.1935723915683
52547.592, 1500.1935650511018
52559.644199999995, 1500.1935577106353
52571.69639999999, 1500.193550370169
52583.7486, 1500.1935430297026
52595.8008, 1500.1935356892361
52607.852999999996, 1500.1935283487696
52619.905199999994, 1500.1935210083034
52631.9574, 1500.193513667837
52644.0096, 1500.1935063273704
52656.061799999996, 1500.1934989869042
52668.113999999994, 1500.1934916464377
52680.1662, 1500.1934843059712
52692.2184, 1500.193476965505
52704.270599999996, 1500.1934696250385
52716.322799999994, 1500.193462284572
52728.37499999999, 1500.1934549441057
52740.4272, 1500.1934476036392
52752.4794, 1500.1934402631728
52764.531599999995, 1500.1934329227063
52776.58379999999, 1500.19342558224
52788.636, 1500.1934182417735
52800.6882, 1500.193410901307
52812.740399999995, 1500.1934035608408
52824.79259999999, 1500.1933962203743
52836.8448, 1500.1933888799078
52848.897, 1500.1933815394416
52860.949199999995, 1500.193374198975
52873.001399999994, 1500.1933668585086
52885.0536, 1500.1933595180424
52897.1058, 1500.193352177576
52909.157999999996, 1500.1933448371094
52921.210199999994, 1500.1933374966432
52933.2624, 1500.1933301561767
52945.3146, 1500.1933228157102
52957.366799999996, 1500.1933154752437
52969.418999999994, 1500.1933081347775
52981.47119999999, 1500.193300794311
52993.5234, 1500.1932934538445
53005.5756, 1500.1932861133782
53017.627799999995, 1500.1932787729118
53029.67999999999, 1500.1932714324453
53041.7322, 1500.193264091979
53053.7844, 1500.1932567515125
53065.836599999995, 1500.193249411046
53077.88879999999, 1500.1932420705798
53089.941, 1500.1932347301133
53101.9932, 1500.1932273896468
53114.045399999995, 1500.1932200491804
53126.097599999994, 1500.193212708714
53138.1498, 1500.1932053682476
53150.202, 1500.1931980277811
53162.254199999996, 1500.1931906873149
53174.306399999994, 1500.1931833468484
53186.3586, 1500.193176006382
53198.4108, 1500.1931686659157
53210.462999999996, 1500.1931613254492
53222.515199999994, 1500.1931539849827
53234.56739999999, 1500.1931466445164
53246.6196, 1500.19313930405
53258.6718, 1500.1931319635835
53270.723999999995, 1500.193124623117
53282.77619999999, 1500.1931172826507
53294.8284, 1500.1931099421843
53306.8806, 1500.1931026017178
53318.932799999995, 1500.1930952612515
53330.98499999999, 1500.193087920785
53343.0372, 1500.1930805803186
53355.0894, 1500.1930732398523
53367.141599999995, 1500.1930658993858
53379.193799999994, 1500.1930585589193
53391.246, 1500.193051218453
53403.2982, 1500.1930438779866
53415.350399999996, 1500.1930365375201
53427.402599999994, 1500.1930291970539
53439.4548, 1500.1930218565874
53451.507, 1500.193014516121
53463.559199999996, 1500.1930071756544
53475.611399999994, 1500.1929998351882
53487.66359999999, 1500.1929924947217
53499.7158, 1500.1929851542552
53511.768, 1500.192977813789
53523.820199999995, 1500.1929704733225
53535.87239999999, 1500.192963132856
53547.9246, 1500.1929557923897
53559.9768, 1500.1929484519233
53572.028999999995, 1500.1929411114568
53584.08119999999, 1500.1929337709905
53596.1334, 1500.192926430524
53608.1856, 1500.1929190900576
53620.237799999995, 1500.192911749591
53632.28999999999, 1500.1929044091248
53644.3422, 1500.1928970686583
53656.3944, 1500.1928897281919
53668.446599999996, 1500.1928823877256
53680.498799999994, 1500.1928750472591
53692.551, 1500.1928677067926
53704.6032, 1500.1928603663264
53716.655399999996, 1500.19285302586
53728.707599999994, 1500.1928456853934
53740.75979999999, 1500.1928383449272
53752.812, 1500.1928310044607
53764.864199999996, 1500.1928236639942
53776.916399999995, 1500.1928163235277
53788.96859999999, 1500.1928089830615
53801.0208, 1500.192801642595
53813.073, 1500.1927943021285
53825.125199999995, 1500.1927869616623
53837.17739999999, 1500.1927796211958
53849.2296, 1500.1927722807293
53861.2818, 1500.192764940263
53873.333999999995, 1500.1927575997966
53885.38619999999, 1500.19275025933
53897.4384, 1500.1927429188638
53909.4906, 1500.1927355783973
53921.542799999996, 1500.1927282379309
53933.594999999994, 1500.1927208974644
53945.6472, 1500.1927135569981
53957.6994, 1500.1927062165316
53969.751599999996, 1500.1926988760652
53981.803799999994, 1500.192691535599
53993.856, 1500.1926841951324
54005.9082, 1500.192676854666
54017.960399999996, 1500.1926695141997
54030.012599999995, 1500.1926621737332
54042.06479999999, 1500.1926548332667
54054.117, 1500.1926474928005
54066.1692, 1500.192640152334
54078.221399999995, 1500.1926328118675
54090.27359999999, 1500.1926254714012
54102.3258, 1500.1926181309348
54114.378, 1500.1926107904683
54126.430199999995, 1500.1926034500018
54138.48239999999, 1500.1925961095355
54150.5346, 1500.192588769069
54162.5868, 1500.1925814286026
54174.638999999996, 1500.1925740881363
54186.691199999994, 1500.1925667476698
54198.7434, 1500.1925594072034
54210.7956, 1500.192552066737
54222.847799999996, 1500.1925447262706
54234.899999999994, 1500.1925373858041
54246.9522, 1500.192530045338
54259.0044, 1500.1925227048714
54271.056599999996, 1500.192515364405
54283.108799999995, 1500.1925080239384
54295.16099999999, 1500.1925006834722
54307.2132, 1500.1924933430057
54319.2654, 1500.1924860025392
54331.317599999995, 1500.192478662073
54343.36979999999, 1500.1924713216065
54355.422, 1500.19246398114
54367.4742, 1500.1924566406738
54379.526399999995, 1500.1924493002073
54391.57859999999, 1500.1924419597408
54403.6308, 1500.1924346192745
54415.683, 1500.192427278808
54427.735199999996, 1500.1924199383416
54439.787399999994, 1500.192412597875
54451.8396, 1500.1924052574088
54463.8918, 1500.1923979169424
54475.943999999996, 1500.1923905764759
54487.996199999994, 1500.1923832360096
54500.0484, 1500.1923758955431
54512.1006, 1500.1923685550767
54524.152799999996, 1500.1923612146104
54536.204999999994, 1500.192353874144
54548.25719999999, 1500.1923465336774
54560.3094, 1500.1923391932112
54572.3616, 1500.1923318527447
54584.413799999995, 1500.1923245122782
54596.46599999999, 1500.192317171812
54608.5182, 1500.1923098313455
54620.5704, 1500.192302490879
54632.622599999995, 1500.1922951504125
54644.67479999999, 1500.1922878099463
54656.727, 1500.1922804694798
54668.7792, 1500.1922731290133
54680.831399999995, 1500.192265788547
54692.883599999994, 1500.1922584480806
54704.9358, 1500.192251107614
54716.988, 1500.1922437671478
54729.040199999996, 1500.1922364266813
54741.092399999994, 1500.1922290862149
54753.1446, 1500.1922217457486
54765.1968, 1500.1922144052821
54777.248999999996, 1500.1922070648156
54789.301199999994, 1500.1921997243492
54801.35339999999, 1500.192192383883
54813.4056, 1500.1921850434164
54825.4578, 1500.19217770295
54837.509999999995, 1500.1921703624837
54849.56219999999, 1500.1921630220172
54861.6144, 1500.1921556815507
54873.6666, 1500.1921483410845
54885.718799999995, 1500.192141000618
54897.77099999999, 1500.1921336601515
54909.8232, 1500.1921263196853
54921.8754, 1500.1921189792188
54933.927599999995, 1500.1921116387523
54945.979799999994, 1500.1921042982858
54958.032, 1500.1920969578196
54970.0842, 1500.192089617353
54982.136399999996, 1500.1920822768866
54994.188599999994, 1500.1920749364203
55006.2408, 1500.1920675959539
55018.293, 1500.1920602554874
55030.345199999996, 1500.1920529150211
55042.397399999994, 1500.1920455745546
55054.44959999999, 1500.1920382340882
55066.5018, 1500.192030893622
55078.554, 1500.1920235531554
55090.606199999995, 1500.192016212689
55102.65839999999, 1500.1920088722227
55114.7106, 1500.1920015317562
55126.7628, 1500.1919941912897
55138.814999999995, 1500.1919868508232
55150.86719999999, 1500.191979510357
55162.9194, 1500.1919721698905
55174.9716, 1500.191964829424
55187.023799999995, 1500.1919574889578
55199.075999999994, 1500.1919501484913
55211.1282, 1500.1919428080248
55223.1804, 1500.1919354675586
55235.232599999996, 1500.191928127092
55247.284799999994, 1500.1919207866256
55259.337, 1500.1919134461593
55271.3892, 1500.1919061056929
55283.441399999996, 1500.1918987652264
55295.493599999994, 1500.19189142476
55307.54579999999, 1500.1918840842936
55319.598, 1500.1918767438272
55331.6502, 1500.1918694033607
55343.702399999995, 1500.1918620628944
55355.75459999999, 1500.191854722428
55367.8068, 1500.1918473819615
55379.859, 1500.1918400414952
55391.911199999995, 1500.1918327010287
55403.96339999999, 1500.1918253605622
55416.0156, 1500.191818020096
55428.0678, 1500.1918106796295
55440.119999999995, 1500.191803339163
55452.17219999999, 1500.1917959986965
55464.2244, 1500.1917886582303
55476.2766, 1500.1917813177638
55488.328799999996, 1500.1917739772973
55500.380999999994, 1500.191766636831
55512.4332, 1500.1917592963646
55524.4854, 1500.191751955898
55536.537599999996, 1500.1917446154318
55548.589799999994, 1500.1917372749654
55560.64199999999, 1500.1917299344989
55572.6942, 1500.1917225940326
55584.746399999996, 1500.1917152535661
55596.798599999995, 1500.1917079130997
55608.85079999999, 1500.1917005726332
55620.903, 1500.191693232167
55632.9552, 1500.1916858917004
55645.007399999995, 1500.191678551234
55657.05959999999, 1500.1916712107677
55669.1118, 1500.1916638703012
55681.164, 1500.1916565298347
55693.216199999995, 1500.1916491893685
55705.26839999999, 1500.191641848902
55717.3206, 1500.1916345084355
55729.3728, 1500.1916271679693
55741.424999999996, 1500.1916198275028
55753.477199999994, 1500.1916124870363
55765.5294, 1500.19160514657
55777.5816, 1500.1915978061036
55789.633799999996, 1500.191590465637
55801.685999999994, 1500.1915831251706
55813.73819999999, 1500.1915757847044
55825.7904, 1500.1915684442379
55837.842599999996, 1500.1915611037714
55849.894799999995, 1500.1915537633051
55861.94699999999, 1500.1915464228387
55873.9992, 1500.1915390823722
55886.0514, 1500.191531741906
55898.103599999995, 1500.1915244014394
55910.15579999999, 1500.191517060973
55922.208, 1500.1915097205067
55934.2602, 1500.1915023800402
55946.312399999995, 1500.1914950395737
55958.36459999999, 1500.1914876991073
55970.4168, 1500.191480358641
55982.469, 1500.1914730181745
55994.521199999996, 1500.191465677708
56006.573399999994, 1500.1914583372418
56018.6256, 1500.1914509967753
56030.6778, 1500.1914436563088
56042.729999999996, 1500.1914363158426
56054.782199999994, 1500.191428975376
56066.83439999999, 1500.1914216349096
56078.8866, 1500.1914142944433
56090.938799999996, 1500.1914069539769
56102.990999999995, 1500.1913996135104
56115.04319999999, 1500.191392273044
56127.0954, 1500.1913849325776
56139.1476, 1500.1913775921112
56151.199799999995, 1500.1913702516447
56163.25199999999, 1500.1913629111784
56175.3042, 1500.191355570712
56187.3564, 1500.1913482302455
56199.408599999995, 1500.1913408897792
56211.46079999999, 1500.1913335493127
56223.513, 1500.1913262088462
56235.5652, 1500.19131886838
56247.617399999996, 1500.1913115279135
56259.669599999994, 1500.191304187447
56271.7218, 1500.1912968469808
56283.774, 1500.1912895065143
56295.826199999996, 1500.1912821660478
56307.878399999994, 1500.1912748255813
56319.93059999999, 1500.191267485115
56331.9828, 1500.1912601446486
56344.034999999996, 1500.191252804182
56356.087199999994, 1500.1912454637159
56368.13939999999, 1500.1912381232494
56380.1916, 1500.191230782783
56392.2438, 1500.1912234423166
56404.295999999995, 1500.1912161018502
56416.34819999999, 1500.1912087613837
56428.4004, 1500.1912014209174
56440.4526, 1500.191194080451
56452.504799999995, 1500.1911867399845
56464.55699999999, 1500.191179399518
56476.6092, 1500.1911720590517
56488.6614, 1500.1911647185852
56500.713599999995, 1500.1911573781188
56512.765799999994, 1500.1911500376525
56524.818, 1500.191142697186
56536.8702, 1500.1911353567195
56548.922399999996, 1500.1911279443345
56560.974599999994, 1500.191120486964
56573.02679999999, 1500.1911130295935
56585.079, 1500.1911055722228
56597.131199999996, 1500.1910981148524
56609.183399999994, 1500.1910906574817
56621.23559999999, 1500.191083200111
56633.2878, 1500.1910757427406
56645.34, 1500.19106828537
56657.392199999995, 1500.1910608279993
56669.44439999999, 1500.1910533706289
56681.4966, 1500.1910459132582
56693.5488, 1500.1910384558878
56705.600999999995, 1500.1910309985171
56717.65319999999, 1500.1910235411465
56729.7054, 1500.191016083776
56741.7576, 1500.1910086264054
56753.809799999995, 1500.1910011690347
56765.861999999994, 1500.1909937116643
56777.9142, 1500.1909862542936
56789.9664, 1500.190978796923
56802.018599999996, 1500.1909713395526
56814.070799999994, 1500.190963882182
56826.12299999999, 1500.1909564248112
56838.1752, 1500.1909489674408
56850.227399999996, 1500.1909415100702
56862.279599999994, 1500.1909340526997
56874.33179999999, 1500.190926595329
56886.384, 1500.1909191379584
56898.4362, 1500.190911680588
56910.488399999995, 1500.1909042232173
56922.54059999999, 1500.1908967658467
56934.5928, 1500.1908893084762
56946.645, 1500.1908818511056
56958.697199999995, 1500.190874393735
56970.74939999999, 1500.1908669363645
56982.8016, 1500.1908594789938
56994.8538, 1500.1908520216232
57006.905999999995, 1500.1908445642528
57018.958199999994, 1500.190837106882
57031.0104, 1500.1908296495117
57043.0626, 1500.190822192141
57055.114799999996, 1500.1908147347704
57067.166999999994, 1500.1908072774
57079.21919999999, 1500.1907998200293
57091.2714, 1500.1907923626586
57103.323599999996, 1500.1907849052882
57115.375799999994, 1500.1907774479175
57127.42799999999, 1500.1907699905469
57139.4802, 1500.1907625331764
57151.5324, 1500.1907550758058
57163.584599999995, 1500.1907476184351
57175.63679999999, 1500.1907401610647
57187.689, 1500.190732703694
57199.7412, 1500.1907252463234
57211.793399999995, 1500.190717788953
57223.84559999999, 1500.1907103315823
57235.8978, 1500.1907028742119
57247.95, 1500.1906954168412
57260.002199999995, 1500.1906879594706
57272.05439999999, 1500.1906805021001
57284.1066, 1500.1906730447295
57296.1588, 1500.1906655873588
57308.210999999996, 1500.1906581299884
57320.263199999994, 1500.1906506726177
57332.3154, 1500.190643215247
57344.3676, 1500.1906357578766
57356.419799999996, 1500.190628300506
57368.471999999994, 1500.1906208431355
57380.52419999999, 1500.190613385765
57392.5764, 1500.1906059283942
57404.6286, 1500.1905984710238
57416.680799999995, 1500.1905910136531
57428.73299999999, 1500.1905835562825
57440.7852, 1500.190576098912
57452.8374, 1500.1905686415414
57464.889599999995, 1500.1905611841707
57476.94179999999, 1500.1905537268003
57488.994, 1500.1905462694297
57501.0462, 1500.190538812059
57513.098399999995, 1500.1905313546886
57525.15059999999, 1500.190523897318
57537.2028, 1500.1905164399473
57549.255, 1500.1905089825768
57561.307199999996, 1500.1905015252062
57573.359399999994, 1500.1904940678357
57585.4116, 1500.190486610465
57597.4638, 1500.1904791530944
57609.515999999996, 1500.190471695724
57621.568199999994, 1500.1904642383533
57633.62039999999, 1500.1904567809827
57645.6726, 1500.1904493236123
57657.724799999996, 1500.1904418662416
57669.776999999995, 1500.190434408871
57681.82919999999, 1500.1904269515005
57693.8814, 1500.1904194941299
57705.9336, 1500.1904120367592
57717.985799999995, 1500.1904045793888
57730.03799999999, 1500.190397122018
57742.0902, 1500.1903896646477
57754.1424, 1500.190382207277
57766.194599999995, 1500.1903747499064
57778.24679999999, 1500.190367292536
57790.299, 1500.1903598351653
57802.3512, 1500.1903523777946
57814.403399999996, 1500.1903449204242
57826.455599999994, 1500.1903374630535
57838.5078, 1500.1903300056829
57850.56, 1500.1903225483125
57862.612199999996, 1500.1903150909418
57874.664399999994, 1500.1903076335711
57886.71659999999, 1500.1903001762007
57898.7688, 1500.19029271883
57910.820999999996, 1500.1902852614596
57922.873199999995, 1500.190277804089
57934.92539999999, 1500.1902703467183
57946.9776, 1500.1902628893479
57959.0298, 1500.1902554319772
57971.081999999995, 1500.1902479746066
57983.13419999999, 1500.1902405172361
57995.1864, 1500.1902330598655
58007.2386, 1500.1902256024948
58019.290799999995, 1500.1902181451244
58031.34299999999, 1500.1902106877537
58043.3952, 1500.190203230383
58055.4474, 1500.1901957730126
58067.499599999996, 1500.190188315642
58079.551799999994, 1500.1901808582716
58091.604, 1500.190173400901
58103.6562, 1500.1901659435302
58115.708399999996, 1500.1901584861598
58127.760599999994, 1500.1901510287892
58139.81279999999, 1500.1901435714185
58151.865, 1500.190136114048
58163.917199999996, 1500.1901286566774
58175.969399999994, 1500.1901211993068
58188.02159999999, 1500.1901137419363
58200.0738, 1500.1901062845657
58212.126, 1500.190098827195
58224.178199999995, 1500.1900913698246
58236.23039999999, 1500.190083912454
58248.2826, 1500.1900764550835
58260.3348, 1500.1900689977128
58272.386999999995, 1500.1900615403422
58284.43919999999, 1500.1900540829718
58296.4914, 1500.190046625601
58308.5436, 1500.1900391682304
58320.595799999996, 1500.19003171086
58332.647999999994, 1500.1900242534894
58344.7002, 1500.1900167961187
58356.7524, 1500.1900093387483
58368.804599999996, 1500.1900018813776
58380.856799999994, 1500.189994424007
58392.90899999999, 1500.1899869666365
58404.9612, 1500.1899795092659
58417.013399999996, 1500.1899720518954
58429.065599999994, 1500.1899645945248
58441.11779999999, 1500.1899571371541
58453.17, 1500.1899496797837
58465.2222, 1500.189942222413
58477.274399999995, 1500.1899347650424
58489.32659999999, 1500.189927307672
58501.3788, 1500.1899198503013
58513.431, 1500.1899123929306
58525.483199999995, 1500.1899049355602
58537.53539999999, 1500.1898974781896
58549.5876, 1500.189890020819
58561.6398, 1500.1898825634485
58573.691999999995, 1500.1898751060778
58585.744199999994, 1500.1898676487074
58597.7964, 1500.1898601913367
58609.8486, 1500.189852733966
58621.900799999996, 1500.1898452765956
58633.952999999994, 1500.189837819225
58646.00519999999, 1500.1898303618543
58658.0574, 1500.189822904484
58670.109599999996, 1500.1898154471132
58682.161799999994, 1500.1898079897426
58694.21399999999, 1500.1898005323721
58706.2662, 1500.1897930750015
58718.3184, 1500.1897856176308
58730.370599999995, 1500.1897781602604
58742.42279999999, 1500.1897707028897
58754.475, 1500.1897632455193
58766.5272, 1500.1897557881487
58778.579399999995, 1500.189748330778
58790.63159999999, 1500.1897408734076
58802.6838, 1500.189733416037
58814.736, 1500.1897259586663
58826.788199999995, 1500.1897185012958
58838.840399999994, 1500.1897110439252
58850.8926, 1500.1897035865545
58862.9448, 1500.189696129184
58874.996999999996, 1500.1896886718134
58887.049199999994, 1500.1896812144428
58899.10139999999, 1500.1896737570723
58911.1536, 1500.1896662997017
58923.205799999996, 1500.1896588423313
58935.257999999994, 1500.1896513849606
58947.31019999999, 1500.18964392759
58959.3624, 1500.1896364702195
58971.4146, 1500.1896290128489
58983.466799999995, 1500.1896215554782
58995.51899999999, 1500.1896140981078
59007.5712, 1500.189606640737
59019.6234, 1500.1895991833665
59031.675599999995, 1500.189591725996
59043.72779999999, 1500.1895842686254
59055.78, 1500.1895768112547
59067.8322, 1500.1895693538843
59079.884399999995, 1500.1895618965136
59091.93659999999, 1500.1895544391432
59103.9888, 1500.1895469817725
59116.041, 1500.1895395244019
59128.093199999996, 1500.1895320670315
59140.145399999994, 1500.1895246096608
59152.19759999999, 1500.1895171522901
59164.2498, 1500.1895096949197
59176.301999999996, 1500.189502237549
59188.354199999994, 1500.1894947801784
59200.40639999999, 1500.189487322808
59212.4586, 1500.1894798654373
59224.5108, 1500.1894724080666
59236.562999999995, 1500.1894649506962
59248.61519999999, 1500.1894574933256
59260.6674, 1500.1894500359551
59272.7196, 1500.1894425785845
59284.771799999995, 1500.1894351212138
59296.82399999999, 1500.1894276638434
59308.8762, 1500.1894202064727
59320.9284, 1500.189412749102
59332.980599999995, 1500.1894052917316
59345.03279999999, 1500.189397834361
59357.085, 1500.1893903769903
59369.1372, 1500.18938291962
59381.189399999996, 1500.1893754622492
59393.241599999994, 1500.1893680048786
59405.29379999999, 1500.1893605475082
59417.346, 1500.1893530901375
59429.398199999996, 1500.189345632767
59441.450399999994, 1500.1893381753964
59453.50259999999, 1500.1893307180258
59465.5548, 1500.1893232606553
59477.606999999996, 1500.1893158032847
59489.659199999995, 1500.189308345914
59501.71139999999, 1500.1893008885436
59513.7636, 1500.189293431173
59525.8158, 1500.1892859738023
59537.867999999995, 1500.1892785164318
59549.92019999999, 1500.1892710590612
59561.9724, 1500.1892636016905
59574.0246, 1500.18925614432
59586.076799999995, 1500.1892486869494
59598.12899999999, 1500.189241229579
59610.1812, 1500.1892337722084
59622.2334, 1500.1892263148377
59634.285599999996, 1500.1892188574673
59646.337799999994, 1500.1892114000966
59658.38999999999, 1500.189203942726
59670.4422, 1500.1891964853555
59682.494399999996, 1500.1891890279849
59694.546599999994, 1500.1891815706142
59706.59879999999, 1500.1891741132438
59718.651, 1500.1891666558731
59730.703199999996, 1500.1891591985025
59742.755399999995, 1500.189151741132
59754.80759999999, 1500.1891442837614
59766.8598, 1500.189136826391
59778.912, 1500.1891293690203
59790.964199999995, 1500.1891219116496
59803.01639999999, 1500.1891144542792
59815.0686, 1500.1891069969085
59827.1208, 1500.189099539538
59839.172999999995, 1500.1890920821675
59851.22519999999, 1500.1890846247968
59863.2774, 1500.1890771674261
59875.3296, 1500.1890697100557
59887.381799999996, 1500.189062252685
59899.433999999994, 1500.1890547953144
59911.48619999999, 1500.189047337944
59923.5384, 1500.1890398805733
59935.590599999996, 1500.1890324232027
59947.642799999994, 1500.1890249658322
59959.69499999999, 1500.1890175084616
59971.7472, 1500.1890100510911
59983.799399999996, 1500.1890025937205
59995.851599999995, 1500.1889951363498
60007.90379999999, 1500.1889876789794
60019.956, 1500.1889802216087
60032.0082, 1500.188972764238
60044.060399999995, 1500.1889653068677
60056.11259999999, 1500.188957849497
60068.1648, 1500.1889503921263
60080.217, 1500.188942934756
60092.269199999995, 1500.1889354773853
60104.32139999999, 1500.1889280200146
60116.3736, 1500.1889205626442
60128.4258, 1500.1889131052735
60140.477999999996, 1500.188905647903
60152.530199999994, 1500.1888981905324
60164.5824, 1500.1888907331618
60176.6346, 1500.1888832757913
60188.686799999996, 1500.1888758184207
60200.738999999994, 1500.18886836105
60212.79119999999, 1500.1888609036796
60224.8434, 1500.188853446309
60236.895599999996, 1500.1888459889383
60248.947799999994, 1500.1888385315679
60260.99999999999, 1500.1888310741972
60273.0522, 1500.1888236168265
60285.1044, 1500.188816159456
60297.156599999995, 1500.1888087020855
60309.20879999999, 1500.188801244715
60321.261, 1500.1887937873444
60333.3132, 1500.1887863299737
60345.365399999995, 1500.1887788726033
60357.41759999999, 1500.1887714152326
60369.4698, 1500.188763957862
60381.522, 1500.1887565004915
60393.574199999995, 1500.1887490431209
60405.626399999994, 1500.1887415857502
60417.6786, 1500.1887341283798
60429.7308, 1500.1887266710091
60441.782999999996, 1500.1887192136385
60453.835199999994, 1500.188711756268
60465.88739999999, 1500.1887042988974
60477.9396, 1500.188696841527
60489.991799999996, 1500.1886893841563
60502.043999999994, 1500.1886819267856
60514.09619999999, 1500.1886744694152
60526.1484, 1500.1886670120446
60538.2006, 1500.188659554674
60550.252799999995, 1500.1886520973035
60562.30499999999, 1500.1886446399328
60574.3572, 1500.1886371825622
60586.4094, 1500.1886297251917
60598.461599999995, 1500.188622267821
60610.51379999999, 1500.1886148104504
60622.566, 1500.18860735308
60634.6182, 1500.1885998957093
60646.670399999995, 1500.188592438339
60658.722599999994, 1500.1885849809682
60670.7748, 1500.1885775235976
60682.827, 1500.1885700662272
60694.879199999996, 1500.1885626088565
60706.931399999994, 1500.1885551514858
60718.98359999999, 1500.1885476941154
60731.0358, 1500.1885402367448
60743.087999999996, 1500.188532779374
60755.140199999994, 1500.1885253220037


==> data/sample_file_3d.csv <==
x, y1, y2, y1minusy2
0.0, 141.55067146452734, 146.07698864466482, -45.263171801374824
12.0522, 141.1138132251994, 145.61662953082046, -45.02816305621053
24.1044, 140.67695498587145, 145.1562704169761, -44.79315431104652
36.1566, 140.2400967465435, 144.69591130313174, -44.55814556588251
48.2088, 139.80323850721555, 144.2355521892874, -44.3231368207185
60.260999999999996, 139.36638026788765, 143.7751930754431, -44.08812807555449
72.3132, 138.9295220285598, 143.31483396159885, -43.853119330390484
84.3654, 138.4926637892317, 142.85447484775432, -43.61811058522619
96.4176, 138.05580554990362, 142.39411573390987, -43.383101840062466
108.46979999999999, 137.61894731057586, 141.93375662006568, -43.14809309489817
120.52199999999999, 137.14880536688023, 141.43692970038296, -42.881243335027364
132.5742, 136.638464282755, 140.89993738441638, -42.6147310166138
144.6264, 136.0358241242871, 140.2751849145731, -42.393607902859856
156.6786, 135.43318396581932, 139.65043244472992, -42.17248478910591
168.7308, 134.83054380735152, 139.0256799748867, -41.95136167535196
180.783, 134.22790364888363, 138.40092750504343, -41.730238561598014
192.8352, 133.6252634904157, 137.77617503520003, -41.509115447843214
204.88739999999999, 133.02262333194818, 137.1514225653571, -41.28799233408927
216.93959999999998, 132.4199831734803, 136.52667009551382, -41.06686922033532
228.99179999999998, 131.8173430150126, 135.9019176256707, -40.84574610658109
241.04399999999998, 131.2147028565445, 135.27716515582725, -40.624622992827426
253.09619999999998, 130.64451192190162, 134.68946668204788, -40.44954760146254
265.1484, 130.11978340206358, 134.1536820582984, -40.33898656234811
277.2006, 129.61559040598365, 133.64014601022436, -40.24555604240703
289.2528, 129.126944627229, 133.14345411208663, -40.16509484857636
301.30499999999995, 128.63829884847436, 132.64676221394896, -40.08463365474597
313.3572, 128.14965306971982, 132.15007031581135, -40.0041724609153
325.4094, 127.66100729096519, 131.6533784176737, -39.923711267085196
337.4616, 127.17236151221057, 131.156686519536, -39.84325007325438
349.51379999999995, 126.683715733456, 130.65999462139837, -39.76278887942371
361.566, 126.19506995470158, 130.16330272326093, -39.682327685593464
373.6182, 125.70642417594689, 129.66661082512317, -39.60186649176279
385.6704, 125.21777839719239, 129.16991892698564, -39.521405297932546
397.72259999999994, 124.72913261843772, 128.67322702884792, -39.440944104102016
409.77479999999997, 124.24048683968314, 128.17653513071028, -39.360482910271344
421.827, 123.75184106092843, 127.67984323257254, -39.2800217164411
433.87919999999997, 123.26319528217384, 127.18315133443491, -39.19956052261071
445.93139999999994, 122.74543553720876, 126.65553334093877, -39.10097803730011
457.98359999999997, 122.0938485314732, 125.98575832911595, -38.91909797642754
470.0358, 121.44226152573735, 125.3159833172928, -38.73721791555454
482.08799999999997, 120.79067452000189, 124.64620830547005, -38.55533785468168
494.14019999999994, 120.1390875142662, 123.97643329364706, -38.37345779380868
506.19239999999996, 119.48750050853064, 123.30665828182426, -38.19157773293611
518.2446, 118.83591350279521, 122.63688327000153, -38.009697672063254
530.2968, 118.25671357204739, 122.05495578532621, -37.98242213278826
542.3489999999999, 117.75411138405623, 121.56598581119245, -38.118744271362175
554.4012, 117.25150919606503, 121.07701583705864, -38.25506640993609
566.4534, 116.74890700807381, 120.58804586292484, -38.39138854851029
578.5056, 116.24630482008253, 120.09907588879099, -38.527710687084635
590.5577999999999, 115.74370263209143, 119.6101059146573, -38.664032825658694
602.6099999999999, 112.54954622522271, 116.79764952905305, -42.48103303830334
614.6622, 104.57570570778374, 108.69782051221537, -41.22114804431632
626.7144, 96.60186519034056, 100.59799149537342, -39.9612630503286
638.7665999999999, 88.45152297428929, 92.37703018021384, -39.255072059245464
650.8188, 80.61520572943861, 84.37955188543958, -37.64346156000968
662.871, 73.25121803274777, 76.59460321704684, -33.43385184299066
674.9232, 61.56737435671906, 64.07964907680318, -25.122747200841218
686.9753999999999, 55.25200554412175, 56.938049302310674, -16.86043758188923
699.0275999999999, 51.81724114765923, 52.694855943901345, -8.776147962421135
711.0798, 49.49241927732493, 49.745784287900484, -2.5336501057555694
723.132, 48.167389291966316, 48.00820416876353, 1.5918512320278921
735.1841999999999, 46.840019797640124, 46.26988543083622, 5.701343668039058
747.2364, 45.394634554537234, 44.78205112229432, 6.125834322429142
759.2886, 44.253091036292545, 43.62758436145251, 6.255066748400324
771.3408, 43.96503190385515, 43.409539340678535, 5.554925631766139
783.3929999999999, 43.67697277141774, 43.191494319904535, 4.854784515132025
795.4451999999999, 43.38891363898036, 42.97344929913057, 4.15464339849791
807.4974, 43.10085450654295, 42.75540427835658, 3.454502281863725
819.5495999999999, 42.80175521672813, 42.56047013648124, 2.4128508024688955
831.6017999999999, 42.496534355861165, 42.37835056621125, 1.1818378964991183
843.654, 42.191313494994375, 42.196230995941434, -0.04917500947058784
855.7062, 41.84747866836316, 41.97367859842935, -1.2619993006619268
867.7583999999999, 41.503432042986226, 41.75090442566243, -2.474723826762073
879.8105999999999, 41.15938541760917, 41.52813025289544, -3.6874483528626456
891.8627999999999, 40.81533879223224, 41.30535608012854, -4.900172878963005
903.915, 40.47129216685515, 41.0825819073615, -6.1128974050635065
915.9671999999999, 40.1272455414782, 40.859807734594575, -7.325621931163724
928.0193999999999, 39.78319891610117, 40.63703356182759, -8.538346457264225
940.0716, 39.42895190127472, 40.39710670670368, -9.681548054289593
952.1238, 39.344791812907395, 39.52024272251694, -1.7545090960954468
964.1759999999999, 39.50358083025391, 38.37593963219935, 11.276411980545618
976.2281999999999, 39.396717317703335, 37.59608366174336, 18.006336559599774
988.2803999999999, 39.1955019405512, 37.1425076853421, 20.529942552091
1000.3326, 39.213181446743874, 37.21602472373457, 19.971567230093044
1012.3847999999999, 39.230860952936524, 37.289541762126966, 19.413191908095584
1024.437, 39.248540459129245, 37.363058800519454, 18.85481658609791
1036.4892, 39.35226290263566, 37.416753479419334, 19.35509423216324
1048.5413999999998, 39.46398048470556, 37.46860625803372, 19.95374226671842
1060.5936, 39.575698066775495, 37.52045903664814, 20.552390301273533
1072.6458, 39.646899699963804, 37.53932109510562, 21.075786048581833
1084.6979999999999, 39.29748469397476, 37.29537899131583, 20.021057026589304
1096.7502, 38.94806968798574, 37.051436887526044, 18.96632800459699
1108.8024, 38.59865468199664, 36.80749478373625, 17.91159898260389
1120.8546, 38.24923967600776, 36.56355267994657, 16.85686996061193
1132.9068, 37.89982467001861, 36.3196105761567, 15.802140938619118
1144.9589999999998, 37.55040966402963, 36.075668472367006, 14.747411916626234
1157.0112, 37.19084379615204, 35.76921247542964, 14.216313207223976
1169.0634, 36.7923641153608, 35.22310648924406, 15.692576261167375
1181.1155999999999, 36.39388443456962, 34.677000503058494, 17.16883931511127
1193.1678, 35.995404753778416, 34.130894516872935, 18.64510236905481
1205.2199999999998, 35.596925072987126, 33.58478853068732, 20.121365422998068
1217.2721999999999, 35.19844539219597, 33.03868254450179, 21.59762847694182
1229.3244, 34.799965711404674, 32.492576558316095, 23.07389153088579
1241.3765999999998, 34.401486030613526, 31.946470572130625, 24.55015458482901
1253.4288, 34.14016601602369, 31.730641387583756, 24.09524628439936
1265.481, 33.887129925914905, 31.534759671256676, 23.523702546582292
1277.5331999999999, 33.631591401026874, 31.32974457733402, 23.018468236928555
1289.5854, 33.37500099884907, 31.12089034540437, 22.541106534446982
1301.6376, 33.11841059667127, 30.912036113474723, 22.063744831965444
1313.6897999999999, 32.86182019449358, 30.70318188154519, 21.586383129483906
1325.742, 32.60522979231586, 30.49432764961559, 21.109021427002688
1337.7941999999998, 32.34863939013808, 30.285473417685974, 20.63165972452108
1349.8464, 32.09048789656814, 30.0767872929463, 20.137006036218423
1361.8986, 31.800009686431373, 29.871582292699866, 19.28427393731507
1373.9507999999998, 31.509531476294757, 29.666377292453536, 18.431541838412215
1386.003, 31.219053266157974, 29.461172292207063, 17.57880973950911
1398.0551999999998, 30.928575056021355, 29.255967291960733, 16.72607764060622
1410.1073999999999, 30.638096845884704, 29.050762291714335, 15.873345541703685
1422.1596, 30.347618635748017, 28.845557291468022, 15.020613442799942
1434.2117999999998, 30.06878882036776, 28.74438118815776, 13.244076322100007
1446.264, 29.792541703651413, 28.6662705199353, 11.262711837161135
1458.3162, 29.506781341702453, 28.586222617996686, 9.20558723705767
1470.3683999999998, 29.315491359406316, 28.133633058915194, 11.818583004911218
1482.4206, 29.12315470134006, 27.679767180880656, 14.433875204594031
1494.4728, 28.918229289444536, 27.21153670904802, 17.06692580396517
1506.5249999999999, 28.575341826569, 26.888914572225055, 16.86427254343947
1518.5772, 28.232454363693538, 26.56629243540216, 16.66161928291377
1530.6293999999998, 27.889566900818103, 26.243670298579293, 16.458966022388104
1542.6816, 27.54667943794259, 25.921048161756342, 16.256312761862475
1554.7338, 27.203791975067055, 25.598426024933378, 16.053659501336774
1566.7859999999998, 26.860904512191713, 25.275803888110595, 15.85100624081118
1578.8382, 26.518017049316235, 24.95318175128768, 15.648352980285551
1590.8903999999998, 26.175129586440708, 24.630559614464723, 15.445699719759851
1602.9425999999999, 25.832242123565283, 24.30793747764186, 15.243046459234222
1614.9948, 25.4932839113766, 23.991189459117304, 15.020944522592963
1627.0469999999998, 25.167076726258987, 23.693503864299185, 14.73572861959802
1639.0991999999999, 24.88453662075227, 23.438562068091308, 14.459745526609638
1651.1514, 24.635437384233025, 23.21635407918378, 14.19083305049245
1663.2035999999998, 24.38633814771378, 22.99414609027625, 13.9219205743753
1675.2558, 24.13723891119453, 22.77193810136872, 13.653008098258113
1687.308, 23.88813967467524, 22.54973011246115, 13.384095622140926
1699.3601999999998, 23.639040438156012, 22.327522123553635, 13.115183146023774
1711.4124, 23.389941201636756, 22.105314134646093, 12.846270669906623
1723.4645999999998, 23.14084196511759, 21.88310614573864, 12.577358193789507
1735.5167999999999, 22.891742728598327, 21.66089815683109, 12.308445717672356
1747.569, 22.642643492079063, 21.43869016792355, 12.039533241555134
1759.6211999999998, 22.393544255559817, 21.216482179016023, 11.770620765437947
1771.6734, 22.144445019040578, 20.994274190108495, 11.501708289320831
1783.7255999999998, 21.895345782521353, 20.772066201200982, 11.232795813203715
1795.7777999999998, 21.6462465460021, 20.549858212293444, 10.963883337086564
1807.83, 21.397147309482808, 20.327650223385877, 10.694970860969306
1819.8821999999998, 21.148048072963572, 20.105442234478353, 10.42605838485219
1831.9343999999999, 20.898948836444372, 19.88323424557087, 10.157145908735039
1843.9866, 20.649849599925098, 19.66102625666331, 9.888233432617888
1856.0387999999998, 20.400750363405862, 19.438818267755792, 9.619320956500701
1868.091, 20.151651126886655, 19.216610278848297, 9.350408480383585
1880.1432, 19.902551890367445, 18.9944022899408, 9.081496004266434
1892.1953999999998, 19.653452653848163, 18.772194301033235, 8.812583528149283
1904.2476, 19.40435341732893, 18.549986312125714, 8.543671052032167
1916.2997999999998, 19.155254180809674, 18.32777832321818, 8.274758575914944
1928.3519999999999, 18.906154944290453, 18.10557033431067, 8.005846099797829
1940.4042, 18.65705570777113, 17.883362345403064, 7.736933623680642
1952.4563999999998, 18.407956471251925, 17.661154356495576, 7.468021147563491
1964.5086, 18.158857234732636, 17.438946367588013, 7.199108671446233
1976.5607999999997, 17.909757998213422, 17.216738378680507, 6.930196195329152
1988.6129999999998, 17.686332089420844, 17.015993515148605, 6.703385742722396
2000.6652, 17.614863516513584, 16.9327994912539, 6.820640252596846
2012.7173999999998, 17.54339494360625, 16.84960546735911, 6.937894762471402
2024.7695999999999, 17.47192637069896, 16.76641144346437, 7.055149272345886
2036.8218, 17.400457797791674, 16.683217419569633, 7.172403782220407
2048.874, 17.38207660080735, 16.651374763420762, 7.307018373865866
2060.9262, 17.433155299590716, 16.686720597739598, 7.464347018511184
2072.9784, 17.484233998374073, 16.72206643205844, 7.621675663156324
2085.0306, 17.53531269715745, 16.75741226637729, 7.779004307801607
2097.0827999999997, 17.5863913959408, 16.792758100696116, 7.936332952446854
2109.1349999999998, 17.637470094724176, 16.828103935014965, 8.093661597092101
2121.1872, 17.68854879350755, 16.863449769333815, 8.250990241737348
2133.2394, 17.739627492290907, 16.898795603652655, 8.408318886382524
2145.2916, 17.79070619107427, 16.93414143797149, 8.565647531027807
2157.3437999999996, 17.841784889857628, 16.96948727229033, 8.722976175672983
2169.3959999999997, 17.892863588640985, 17.004833106609166, 8.880304820318194
2181.4482, 17.94394228742434, 17.040178940927998, 9.037633464963406
2193.5004, 17.999431451972757, 17.088449680220727, 9.109817717520308
2205.5526, 18.05962074479235, 17.153643136224193, 9.059776085681577
2217.6048, 18.119810037611945, 17.218836592227664, 9.00973445384281
2229.6569999999997, 18.179999330431556, 17.284030048231152, 8.959692822004044
2241.7092, 18.24018862325116, 17.349223504234626, 8.909651190165349
2253.7614, 18.29704585647633, 17.41021025330474, 8.868356031715905
2265.8136, 18.345220043745957, 17.460234704556104, 8.849853391898534
2277.8658, 18.39339423101558, 17.51025915580747, 8.831350752081093
2289.9179999999997, 18.441568418285158, 17.56028360705878, 8.812848112263794
2301.9701999999997, 18.489742605554763, 17.610308058310125, 8.794345472446388
2314.0224, 18.5229581485145, 17.64323264228737, 8.797255062271319
2326.0746, 18.535863558009034, 17.652939842430914, 8.829237155781193
2338.1268, 18.54876896750359, 17.662647042574473, 8.861219249291175
2350.1789999999996, 18.561674376998166, 17.672354242718054, 8.89320134280112
2362.2311999999997, 18.574579786492713, 17.682061442861603, 8.925183436311102
2374.2834, 18.570004860731373, 17.67345360895097, 8.965512517804015
2386.3356, 18.432121332216482, 17.525171588967478, 9.069497432490046
2398.3878, 18.294237803701556, 17.376889568983945, 9.173482347176112
2410.4399999999996, 18.15635427518666, 17.228607549000444, 9.277467261862178
2422.4921999999997, 18.01847074667174, 17.080325529016918, 9.381452176548208
2434.5443999999998, 17.880587218156826, 16.932043509033406, 9.485437091234203
2446.5966, 17.74270368964189, 16.783761489049866, 9.589422005920234
2458.6488, 17.604820161127016, 16.63547946906639, 9.693406920606265
2470.701, 17.46693663261211, 16.487197449082878, 9.79739183529233
2482.7531999999997, 17.329053104097216, 16.33891542909938, 9.901376749978361
2494.8053999999997, 17.191169575582304, 16.19063340911587, 10.005361664664356
2506.8576, 17.0519675871098, 16.040551034638092, 10.11416552471708
2518.9098, 16.908890231639614, 15.885176854102024, 10.237133775375895
2530.962, 16.765812876169424, 15.729802673565963, 10.360102026034603
2543.0141999999996, 16.622735520699266, 15.57442849302993, 10.483070276693347
2555.0663999999997, 16.47965816522905, 15.419054312493838, 10.606038527352126
2567.1186, 16.33658080975885, 15.263680131957763, 10.72900677801087
2579.1708, 16.20872629760482, 15.128922376526518, 10.798039210783017
2591.223, 16.082598510430362, 14.996503139299683, 10.860953711306784
2603.2752, 15.956470723255858, 14.864083902072807, 10.923868211830516
2615.3273999999997, 15.830342936081404, 14.731664664845985, 10.986782712354195
2627.3795999999998, 15.7042151489069, 14.599245427619106, 11.049697212877945
2639.4318, 15.578087361732408, 14.466826190392236, 11.112611713401712
2651.484, 15.45195957455789, 14.334406953165344, 11.175526213925462
2663.5362, 15.325831787383425, 14.201987715938511, 11.23844071444914
2675.5883999999996, 15.199704000208907, 14.069568478711615, 11.301355214972926
2687.6405999999997, 15.073576213034432, 13.937149241484775, 11.364269715496569
2699.6928, 14.947448425859934, 13.804730004257907, 11.427184216020265
2711.745, 14.82132063868546, 13.672310767031057, 11.490098716544033
2723.7972, 14.695192851510928, 13.539891529804146, 11.553013217067818
2735.8493999999996, 14.569065064336467, 13.40747229257732, 11.615927717591461
2747.9015999999997, 14.44547688014854, 13.275769409756599, 11.697074703919412
2759.9538, 14.33975159630697, 13.155893126306, 11.838584700009704
2772.006, 14.234026312465385, 13.03601684285538, 11.98009469610005
2784.0582, 14.128078148728001, 12.915955499679503, 12.121226490484975
2796.1103999999996, 14.021103695683294, 12.795042016760101, 12.260616789231928
2808.1625999999997, 13.914129242638573, 12.674128533840681, 12.400007087978917
2820.2147999999997, 13.807988300287995, 12.55530533717883, 12.526829631091658
2832.267, 13.703770700069699, 12.45288445498382, 12.508862450858782
2844.3192, 13.572929715451973, 12.324602575479958, 12.48327139972016
2856.3714, 13.443992784849092, 12.197898803254702, 12.460939815943899
2868.4235999999996, 13.31505585424625, 12.07119503102949, 12.438608232167603
2880.4757999999997, 13.186118923643338, 11.944491258804206, 12.416276648391324
2892.528, 13.057181993040489, 11.817787486578988, 12.39394506461501
2904.5802, 12.928245062437583, 11.69108371435371, 12.371613480838732
2916.6324, 12.799308131834772, 11.564379942128525, 12.349281897062472
2928.6845999999996, 12.670371201231891, 11.437676169903273, 12.326950313286176
2940.7367999999997, 12.544810580549086, 11.31410319246795, 12.307073880811359
2952.7889999999998, 12.424645213106611, 11.195533141640379, 12.291120714662327
2964.8412, 12.304479845664133, 11.076963090812802, 12.275167548513313
2976.8934, 12.184314478221626, 10.958393039985198, 12.25921438236428
2988.9456, 12.06414911077917, 10.839822989157645, 12.243261216215249
3000.9977999999996, 11.943983743336668, 10.721252938330043, 12.227308050066252
3013.0499999999997, 11.823818375894202, 10.602682887502484, 12.211354883917185
3025.1022, 11.703653008451699, 10.484112836674878, 12.195401717768206
3037.1544, 11.583487641009214, 10.365542785847298, 12.179448551619156
3049.2066, 11.48876333359457, 10.271852835761141, 12.169104978334282
3061.2587999999996, 11.400296554159628, 10.18428243911957, 12.16014115040057
3073.3109999999997, 11.31182977472466, 10.096712042477975, 12.151177322466857
3085.3632, 11.223362995289694, 10.00914164583638, 12.142213494533145
3097.4154, 11.13489621585478, 9.921571249194837, 12.133249666599433
3109.4676, 11.046429436419787, 9.834000852553213, 12.124285838665738
3121.5197999999996, 10.957962656984838, 9.746430455911634, 12.115322010732044
3133.5719999999997, 10.86949587754986, 9.658860059270026, 12.106358182798331
3145.6241999999997, 10.802510641926709, 9.592814935798621, 12.096957061280875
3157.6764, 10.744877302615727, 9.536140746024639, 12.08736556591088
3169.7286, 10.68724396330474, 9.47946655625065, 12.077774070540901
3181.7807999999995, 10.62961062399377, 9.422792366476678, 12.068182575170923
3193.8329999999996, 10.57197728468281, 9.366118176702718, 12.058591079800909
3205.8851999999997, 10.514343945371834, 9.309443986928743, 12.048999584430913
3217.9374, 10.456710606060874, 9.25276979715478, 12.039408089060935
3229.9896, 10.399077266749858, 9.196095607380766, 12.02981659369092
3242.0418, 10.341443927438927, 9.139421417606833, 12.020225098320942
3254.0939999999996, 10.283810588127949, 9.082747227832854, 12.010633602950946
3266.1461999999997, 10.226177248816983, 9.026073038058886, 12.001042107580968
3278.1983999999998, 10.168543909506012, 8.969398848284913, 11.99145061221099
3290.2506, 10.110910570195042, 8.912724658510944, 11.981859116840976
3302.3028, 10.053277230884046, 8.85605046873695, 11.972267621470962
3314.3549999999996, 9.995643891573092, 8.799376278962994, 11.962676126100984
3326.4071999999996, 9.9380105522621, 8.742702089188999, 11.953084630731006
3338.4593999999997, 9.880377212951139, 8.686027899415038, 11.94349313536101
3350.5116, 9.82576299343792, 8.632977142492825, 11.927858509450946
3362.5638, 9.772136945297898, 8.581112351301252, 11.910245939966462
3374.616, 9.718510897157858, 8.52924756010966, 11.892633370481978
3386.6681999999996, 9.664884849017874, 8.477382768918126, 11.875020800997476
3398.7203999999997, 9.611258800877852, 8.425517977726553, 11.857408231512991
3410.7726, 9.557632752737849, 8.373653186535, 11.83979566202849
3422.8248, 9.504006704597801, 8.3217883953434, 11.822183092544005
3434.877, 9.4503806564578, 8.269923604151847, 11.804570523059521
3446.9291999999996, 9.396754608317794, 8.21805881296029, 11.786957953575037
3458.9813999999997, 9.343128560177764, 8.166194021768712, 11.769345384090517
3471.0335999999998, 9.289502512037734, 8.114329230577129, 11.75173281460605
3483.0858, 9.235876463897716, 8.06246443938556, 11.734120245121566
3495.138, 9.182250415757743, 8.010599648194038, 11.716507675637047
3507.1901999999995, 9.128624367617707, 7.958734857002448, 11.69889510615259
3519.2423999999996, 9.0749983194777, 7.9068700658108915, 11.681282536668087
3531.2945999999997, 9.021372271337672, 7.8550052746193115, 11.663669967183603
3543.3468, 8.967746223197656, 7.803140483427747, 11.646057397699092
3555.399, 8.914120175057654, 7.751275692236193, 11.628444828214608
3567.4511999999995, 8.860494126917624, 7.699410901044612, 11.610832258730124
3579.5033999999996, 8.806868078777606, 7.647546109853043, 11.59321968924563
3591.5555999999997, 8.753242030637589, 7.595681318661475, 11.575607119761138
3603.6077999999998, 8.699615982497575, 7.543816527469908, 11.557994550276662
3615.66, 8.645989934357566, 7.491951736278351, 11.540381980792143
3627.7122, 8.592363886217552, 7.440086945086785, 11.522769411307667
3639.7643999999996, 8.538737838077521, 7.388222153895201, 11.5051568418232
3651.8165999999997, 8.485111789937516, 7.336357362703647, 11.48754427233869
3663.8687999999997, 8.431485741797482, 7.284492571512062, 11.469931702854206
3675.921, 8.377859693657472, 7.232627780320498, 11.45231913336974
3687.9732, 8.324233645517449, 7.180762989128927, 11.43470656388522
3700.0253999999995, 8.270607597377456, 7.128898197937383, 11.417093994400727
3712.0775999999996, 8.216981549237426, 7.0770334067458025, 11.399481424916234
3724.1297999999997, 8.16335550109743, 7.025168615554255, 11.38186885543174
3736.182, 8.109729452957396, 6.973303824362672, 11.364256285947238
3748.2342, 8.056103404817373, 6.921439033171097, 11.346643716462754
3760.2864, 8.002477356677362, 6.869574241979533, 11.329031146978288
3772.3385999999996, 7.890142993994166, 6.821056521483212, 10.690864725109543
3784.3907999999997, 7.7677682108130774, 6.773111224117694, 9.946569866953832
3796.4429999999998, 7.645393427631918, 6.72516592675215, 9.202275008797676
3808.4952, 7.5230186444508576, 6.677220629386655, 8.457980150642026
3820.5474, 7.400643861269759, 6.629275332021139, 7.713685292486199
3832.5995999999996, 7.278269078088673, 6.581330034655621, 6.969390434330522
3844.6517999999996, 7.155894294907599, 6.533384737290116, 6.225095576174828
3856.7039999999997, 7.03351951172649, 6.485439439924596, 5.480800718018939
3868.7562, 6.91114472854539, 6.437494142559073, 4.736505859863174
3880.8084, 6.788769945364296, 6.389548845193566, 3.992211001707293
3892.8605999999995, 6.666395162183179, 6.341603547828041, 3.247916143551386
3904.9127999999996, 6.544020379002161, 6.293658250462549, 2.503621285396118
3916.9649999999997, 6.421645595821028, 6.245712953097028, 1.7593264272399978
3929.0172, 6.299270812639933, 6.197767655731511, 1.0150315690842238
3941.0694, 6.176896029458796, 6.149822358365965, 0.27073671092830764
3953.1215999999995, 6.054521246277756, 6.101877061000477, -0.4735581472272088
3965.1737999999996, 5.932146463096655, 6.0539317636349566, -1.2178530053830183
3977.2259999999997, 5.808829344154635, 6.004503248464421, -1.9567390430978637
3989.2781999999997, 5.684689107815934, 5.953779162830621, -2.690900550146873
4001.3304, 5.560548871477253, 5.903055077196829, -3.425062057195758
4013.3826, 5.436408635138497, 5.852330991563008, -4.159223564245114
4025.4347999999995, 5.312268398799818, 5.801606905929226, -4.893385071294087
4037.4869999999996, 5.188128162461142, 5.75088282029542, -5.627546578342777
4049.5391999999997, 5.063987926122446, 5.700158734661629, -6.361708085391831
4061.5914, 4.93984768978374, 5.649434649027823, -7.095869592440831
4073.6436, 4.815707453445068, 5.598710563394021, -7.8300310994895295
4085.6957999999995, 4.691567217106348, 5.54798647776021, -8.564192606538619
4097.748, 4.567426980767652, 5.497262392126412, -9.298354113587601
4109.8002, 4.4432867444289705, 5.446538306492631, -10.032515620636602
4121.8524, 4.319146508090295, 5.395814220858831, -10.766677127685362
4133.9046, 4.195006271751589, 5.345090135225016, -11.500838634734274
4145.9568, 4.070866035412854, 5.294366049591209, -12.23500014178355
4158.009, 3.9467257990741746, 5.243641963957421, -12.969161648832461
4170.0612, 3.8225855627354512, 5.192917878323609, -13.703323155881577
4182.113399999999, 3.6984453263968247, 5.142193792689833, -14.43748466293008
4194.165599999999, 3.5743050900580964, 5.091469707056021, -15.171646169979244
4206.217799999999, 3.4501648537194205, 5.040745621422235, -15.905807677028143
4218.2699999999995, 3.326024617380667, 4.9900215357884035, -16.639969184077366
4230.3222, 3.201884381041986, 4.939297450154607, -17.374130691126204
4242.3744, 3.0777441447032663, 4.888573364520807, -18.108292198175413
4254.4266, 2.953603908364599, 4.837849278887022, -18.842453705224234
4266.4788, 2.8294636720258906, 4.787125193253212, -19.576615212273218
4278.531, 2.705323435687249, 4.7364011076194465, -20.31077671932198
4290.5832, 2.5811831993485104, 4.685677021985627, -21.044938226371166
4302.6354, 2.457042963009826, 4.634952936351824, -21.779099733419976
4314.687599999999, 2.3329027266711053, 4.584228850718009, -22.513261240469042
4326.739799999999, 2.208762490332451, 4.533504765084222, -23.24742274751771
4338.7919999999995, 2.084622253993712, 4.482780679450418, -23.98158425456706
4350.8442, 1.9604820176550026, 4.432056593816614, -24.715745761616112
4362.8964, 1.8604807119174653, 4.40188683618139, -25.41406124263925
4374.9486, 1.7578148179101838, 4.3694808488521915, -26.116660309420077
4387.0008, 1.6545018173095274, 4.336526223014001, -26.82024405704474
4399.053, 1.5511888167087902, 4.303571597175795, -27.52382780467005
4411.1052, 1.4478758161081027, 4.270616971337594, -28.22741155229491
4423.1574, 1.3445628155073432, 4.237662345499373, -28.9309952999203
4435.2096, 1.2412498149066868, 4.204707719661186, -29.63457904754499
4447.261799999999, 1.1379368143059851, 4.171753093822982, -30.33816279516997
4459.313999999999, 1.0346238137052932, 4.138798467984793, -31.041746542794996
4471.3661999999995, 0.93131081310454, 4.105843842146571, -31.745330290420313
4483.4184, 0.8387085906458669, 4.076905356056352, -32.381967654104855
4495.4706, 0.7496487648821217, 4.050667243342101, -33.010184784599794
4507.5228, 0.6608219811892315, 4.024611218112629, -33.63789236923397
4519.575, 0.5719951974962454, 3.998555192883131, -34.26559995386886
4531.6272, 0.48864875825937126, 3.972475592312412, -34.83826834053041
4543.6794, 0.4732783066434285, 3.9461035726942257, -34.72825266050797
4555.7316, 0.4579078550274973, 3.9197315530760553, -34.61823698048558
4567.783799999999, 0.44253740341155723, 3.893359533457878, -34.508221300463205
4579.835999999999, 0.4271669517956216, 3.866987513839706, -34.39820562044084
4591.888199999999, 0.41179650017969127, 3.840615494221535, -34.288189940418434
4603.9403999999995, 0.3964260485637503, 3.814243474603358, -34.17817426039608
4615.9926, 0.38105559694781466, 3.7878714549851846, -34.0681585803737
4628.0448, 0.365685145331871, 3.7614994353669995, -33.958142900351284
4640.097, 0.3503146937159327, 3.735127415748822, -33.84812722032889
4652.1492, 0.3349442420999944, 3.7087553961306408, -33.73811154030646
4664.2014, 0.3195737904840614, 3.6823833765124703, -33.62809586028409
4676.2536, 0.304203338868116, 3.656011356894282, -33.51808018026166
4688.3058, 0.2888328872521768, 3.629639337276103, -33.40806450023926
4700.357999999999, 0.27346243563624206, 3.603267317657926, -33.29804882021684
4712.410199999999, 0.2580919840203082, 3.576895298039756, -33.18803314019448
4724.462399999999, 0.24272153240436278, 3.5505232784215734, -33.078017460172106
4736.5145999999995, 0.22735108078843247, 3.5241512588034056, -32.968001780149734
4748.5668, 0.2119806291724915, 3.497779239185225, -32.857986100127334
4760.619, 0.19661017755656207, 3.4714072195670607, -32.747970420104984
4772.6712, 0.18123972594061755, 3.445035199948866, -32.637954740082485
4784.7234, 0.16586927432468546, 3.4186631803306993, -32.527939060060135
4796.7756, 0.15049882270874093, 3.3922911607125146, -32.417923380037735
4808.8278, 0.13512837109280262, 3.3659191410943397, -32.30790770001537
4820.879999999999, 0.11975791947686698, 3.3395471214761683, -32.19789201999301
4832.932199999999, 0.10438746786092956, 3.313175101857989, -32.08787633997059
4844.984399999999, 0.08901701624499303, 3.286803082239814, -31.97786065994821
4857.036599999999, 0.07364656462905561, 3.2604310626216364, -31.867844979925806
4869.0887999999995, 0.05827611301311997, 3.234059043003465, -31.75782929990345
4881.141, 0.04290566139717544, 3.207687023385281, -31.647813619881056
4893.1932, 0.027535209781237135, 3.181315003767101, -31.53779793985864
4905.2454, 0.012164758165299716, 3.1549429841489296, -31.4277822598363
4917.2976, -0.0032056934506385915, 3.128570964530736, -31.317766579813746
4929.3498, -0.01857614506657157, 3.10219894491257, -31.207750899791414
4941.402, -0.03394659668251254, 3.0758269252943924, -31.09773521976905
4953.454199999999, -0.04931704829845174, 3.0494549056762086, -30.987719539746603
4965.506399999999, -0.06468749991438738, 3.0230828860580417, -30.877703859724292
4977.558599999999, -0.08005795153031947, 2.9967108664398703, -30.7676881797019
4989.6107999999995, -0.09542840314625778, 2.9703388468216883, -30.65767249967946
5001.663, -0.11079885476219964, 2.943966827203507, -30.547656819657067
5013.7152, -0.1261693063781335, 2.917594807585332, -30.437641139634657
5025.7674, -0.14153975799406915, 2.891222787967159, -30.327625459612282
5037.8196, -0.1569102096100119, 2.8648507683489814, -30.217609779589935
5049.8718, -0.17228066122594932, 2.8384787487307976, -30.10759409956747
5061.924, -0.18765111284188674, 2.8121067291126236, -29.997578419545103
5073.9762, -0.20302156445781794, 2.7857347094944505, -29.887562739522686
5086.028399999999, -0.21839201607376335, 2.7593626898762693, -29.77754705950033
5098.080599999999, -0.23376246768970255, 2.7329906702580855, -29.66753137947788
5110.132799999999, -0.2491329193056373, 2.706618650639916, -29.557515699455532
5122.1849999999995, -0.26450337092157916, 2.6802466310217348, -29.44750001943314
5134.2372, -0.2798738225375139, 2.6538746114035607, -29.337484339410747
5146.2894, -0.29524427415345045, 2.627502591785386, -29.227468659388364
5158.3416, -0.31061472576939053, 2.6011305721672064, -29.11745297936597
5170.3938, -0.3259851773853244, 2.5747585525490297, -29.007437299343543
5182.446, -0.34135562900126715, 2.5483865329308504, -28.897421619321175
5194.4982, -0.35672608061720634, 2.5220145133126683, -28.787405939298747
5206.5504, -0.37209653223313843, 2.495642493694495, -28.677390259276336
5218.602599999999, -0.38746698384907674, 2.4692704740763256, -28.56737457925402
5230.654799999999, -0.40283743546501505, 2.4428984544581436, -28.457358899231586
5242.706999999999, -0.4182078870809516, 2.4165264348399695, -28.34734321920921
5254.7591999999995, -0.4335783386968979, 2.390154415221784, -28.23732753918682
5266.8114, -0.4489487903128282, 2.3637823956036073, -28.127311859164355
5278.8636, -0.4643192419287683, 2.3374103759854314, -28.017296179141997
5290.9158, -0.4796896935446959, 2.3110383563672716, -27.907280499119675
5302.968, -0.49506014516064223, 2.28466633674908, -27.797264819097222
5315.0202, -0.510430596776577, 2.2582943171309076, -27.687249139074844
5327.0724, -0.5258010483925224, 2.23192229751272, -27.577233459052426
5339.124599999999, -0.5411715000084536, 2.2055502778945613, -27.46721777903015
5351.176799999999, -0.5565419516243937, 2.17917825827638, -27.357202099007736
5363.228999999999, -0.571912403240332, 2.1528062386581936, -27.247186418985258
5375.281199999999, -0.5872828548562703, 2.126434219040016, -27.137170738962865
5387.3333999999995, -0.6026533064722033, 2.10006219942185, -27.027155058940533
5399.3856, -0.6180237580881469, 2.073690179803661, -26.91713937891808
5411.4378, -0.6333942097040888, 2.047318160185478, -26.807123698895666
5423.49, -0.64876466132002, 2.0209461405673093, -26.697108018873294
5435.5422, -0.6641351129359601, 1.9945741209491255, -26.587092338850855
5447.5944, -0.6795055645519001, 1.9682021013309532, -26.477076658828533
5459.6466, -0.6948760161678313, 1.9418300817127854, -26.367060978806165
5471.698799999999, -0.7102464677837768, 1.9154580620945962, -26.25704529878373
5483.750999999999, -0.7256169193997026, 1.8890860424764346, -26.147029618761373
5495.803199999999, -0.740987371015648, 1.8627140228582482, -26.037013938738962
5507.8553999999995, -0.756357822631581, 1.8363420032400786, -25.926998258716594
5519.9076, -0.7717282742475211, 1.8099699836219, -25.816982578694212
5531.9598, -0.7870987258634594, 1.7835979640037216, -25.70696689867181
5544.012, -0.8024691774793977, 1.757225944385536, -25.596951218649338
5556.0642, -0.817828901551958, 1.73085852440113, -25.48687425953088
5568.1164, -0.8329492756284269, 1.7045937301796483, -25.375430058080752
5580.1686, -0.8480696497048941, 1.6783289359581701, -25.26398585663064
5592.220799999999, -0.8631900237813701, 1.6520641417366813, -25.152541655180514
5604.272999999999, -0.8783103978578355, 1.6257993475152066, -25.041097453730423
5616.325199999999, -0.893430771934308, 1.5995345532937213, -24.929653252280293
5628.377399999999, -0.9085511460107769, 1.5732697590722395, -24.818209050830163
5640.4295999999995, -0.923671520087253, 1.5470049648507498, -24.70676484938003
5652.4818, -0.9387918941637183, 1.5207401706292734, -24.595320647929917
5664.534, -0.953912268240189, 1.4944753764077978, -24.48387644647987
5676.5862, -0.969032642316658, 1.468210582186316, -24.372432245029742
5688.6384, -0.9841530163931234, 1.441945787964836, -24.260988043579594
5700.6906, -0.9992733904695976, 1.4156809937433525, -24.149543842129503
5712.7428, -1.0143937645460683, 1.3894161995218663, -24.03809964067935
5724.794999999999, -1.0295141386225355, 1.3631514053003952, -23.926655439229307
5736.847199999999, -1.0446345126990062, 1.3368866110789082, -23.815211237779145
5748.899399999999, -1.059754886775468, 1.3106218168574388, -23.70376703632907
5760.951599999999, -1.0748752608519476, 1.2843570226359375, -23.59232283487885
5773.0037999999995, -1.0899956349284095, 1.2580922284144718, -23.480878633428812
5785.056, -1.1051160090048784, 1.2318274341929811, -23.369434431978597
5797.1082, -1.1202363830813455, 1.20556263997151, -23.257990230528556
5809.1604, -1.135356757157818, 1.1792978457500247, -23.14654602907843
5821.2126, -1.1504771312342887, 1.153033051528551, -23.035101827628395
5833.2648, -1.1655975053107683, 1.126768257307047, -22.923657626178155
5845.317, -1.1807178793872284, 1.1005034630855732, -22.812213424728014
5857.369199999999, -1.1958382534637026, 1.0742386688640915, -22.70076922327794
5869.421399999999, -1.2109586275401698, 1.0479738746426133, -22.589325021827833
5881.473599999999, -1.226079001616644, 1.0217090804211288, -22.477880820377727
5893.525799999999, -1.2411993756931077, 0.9954442861996586, -22.366436618927665
5905.5779999999995, -1.2563197497695766, 0.9691794919781724, -22.25499241747749
5917.6302, -1.2714401238460526, 0.9429146977566845, -22.14354821602737
5929.6824, -1.2865604979225198, 0.916649903535208, -22.03210401457728
5941.7346, -1.3016808719989905, 0.8903851093137254, -21.92065981312716
5953.7868, -1.3168012460754595, 0.864120315092241, -21.809215611677004
5965.839, -1.3319216201519373, 0.8378555208707521, -21.697771410226892
5977.8912, -1.3470419942283973, 0.8115907266492846, -21.58632720877682
5989.943399999999, -1.3621623683048627, 0.7853259324278055, -21.47488300732668
6001.995599999999, -1.3772827423813352, 0.7590611382063166, -21.36343880587652
6014.047799999999, -1.3924031164578095, 0.7327963439848322, -21.251994604426415
6026.099999999999, -1.4075234905342766, 0.7065315497633557, -21.140550402976324
6038.1521999999995, -1.4226438646107473, 0.6802667555418731, -21.029106201526204
6050.2044, -1.4377642386872145, 0.6540019613203931, -20.917662000076078
6062.2566, -1.436018496053154, 0.6503488410192135, -20.863673370723674
6074.3088, -1.4317302393358533, 0.6501043594921283, -20.818345988279816
6086.361, -1.427441982618551, 0.649859877965044, -20.77301860583595
6098.4132, -1.423153725901252, 0.6496153964379587, -20.727691223392107
6110.465399999999, -1.418865469183948, 0.6493709149108735, -20.682363840948213
6122.517599999999, -1.414577212466651, 0.6491264333837892, -20.6370364585044
6134.569799999999, -1.4102889557493485, 0.6488819518567048, -20.591709076060532
6146.621999999999, -1.4060006990320462, 0.6486374703296205, -20.546381693616667
6158.6741999999995, -1.4017124423147456, 0.6483929888025344, -20.5010543111728
6170.7264, -1.3974241855974467, 0.64814850727545, -20.455726928728968
6182.7786, -1.3931359288801426, 0.6479040257483657, -20.410399546285085
6194.8308, -1.3888476721628367, 0.6476595442212805, -20.36507216384117
6206.883, -1.3845594154455432, 0.6474150626941961, -20.319744781397393
6218.9352, -1.3802711587282426, 0.6471705811671118, -20.274417398953545
6230.9874, -1.3759829020109402, 0.6469260996400257, -20.22909001650966
6243.039599999999, -1.3716946452936396, 0.6466816181129413, -20.183762634065808
6255.091799999999, -1.3674063885763355, 0.646437136585857, -20.138435251621924
6267.143999999999, -1.3631181318590349, 0.6461926550587727, -20.093107869178077
6279.196199999999, -1.3588298751417343, 0.6459481735316874, -20.04778048673422
6291.2483999999995, -1.3545416184244354, 0.6457036920046031, -20.002453104290385
6303.3006, -1.350253361707133, 0.6454592104775188, -19.957125721846516
6315.3528, -1.3459651049898307, 0.6452147289504326, -19.911798339402633
6327.405, -1.3416768482725336, 0.6449702474233483, -19.86647095695882
6339.4572, -1.3373885915552295, 0.644725765896264, -19.821143574514934
6351.5094, -1.3331003348379324, 0.6444812843691796, -19.77581619207112
6363.561599999999, -1.32881207812063, 0.6442368028420935, -19.730488809627236
6375.613799999999, -1.3245238214033295, 0.6439923213150092, -19.685161427183388
6387.665999999999, -1.3202355646860253, 0.6437478397879248, -19.6398340447395
6399.718199999999, -1.3159473079687265, 0.6435033582608396, -19.59450666229566
6411.770399999999, -1.311659051251426, 0.6432588767337553, -19.549179279851813
6423.8225999999995, -1.3073707945341235, 0.6430143952066709, -19.503851897407944
6435.8748, -1.303082537816823, 0.6427699136795848, -19.458524514964076
6447.927, -1.2987942810995206, 0.6425254321525005, -19.41319713252021
6459.9792, -1.2945060243822217, 0.6422809506254161, -19.36786975007638
6472.0314, -1.2902177676649194, 0.6420364690983309, -19.3225423676325
6484.0836, -1.2859295109476205, 0.6417919875712466, -19.27721498518867
6496.135799999999, -1.2816412542303182, 0.6415475060441622, -19.231887602744806
6508.187999999999, -1.2773529975130176, 0.6413030245170779, -19.186560220300954
6520.240199999999, -1.2730647407957205, 0.6410585429899918, -19.141232837857125
6532.292399999999, -1.2687764840784164, 0.6408140614629074, -19.095905455413238
6544.344599999999, -1.2644882273611122, 0.6405695799358231, -19.05057807296935
6556.3967999999995, -1.2601999706438152, 0.6403250984087379, -19.00525069052553
6568.449, -1.2559117139265128, 0.6400806168816526, -18.959923308081656
6580.5012, -1.2516234572092175, 0.6398361353545683, -18.914595925637858
6592.5534, -1.247335200491908, 0.6395916538274831, -18.86926854319391
6604.6056, -1.2430469437746146, 0.6393471723003987, -18.82394116075013
6616.6578, -1.2387586870573104, 0.6391026907733144, -18.778613778306248
6628.709999999999, -1.234470430340008, 0.63885820924623, -18.73328639586238
6640.762199999999, -1.2301821736227057, 0.6386137277191439, -18.687959013418496
6652.814399999999, -1.225691708119153, 0.6383577178913749, -18.640494260105278
6664.866599999999, -1.2208150052773705, 0.6380796879513548, -18.588946932287254
6676.9187999999995, -1.2159383024355916, 0.6378016580113366, -18.537399604469282
6688.971, -1.2110615995938039, 0.6375236280713175, -18.485852276651215
6701.0232, -1.2061848967520215, 0.6372455981312983, -18.434304948833198
6713.0754, -1.2013081939102426, 0.6369675681912792, -18.382757621015216
6725.1276, -1.1964314910684584, 0.6366895382512592, -18.331210293197174
6737.1798, -1.1915547882266724, 0.6364115083112409, -18.27966296537913
6749.232, -1.1866780853848953, 0.6361334783712218, -18.22811563756117
6761.284199999999, -1.1818013825431128, 0.6358554484312036, -18.176568309743164
6773.336399999999, -1.1769246797013269, 0.6355774184911835, -18.125020981925104
6785.388599999999, -1.1720479768595444, 0.6352993885511644, -18.07347365410709
6797.440799999999, -1.167171274017762, 0.6350213586111453, -18.021926326289073
6809.4929999999995, -1.1622945711759831, 0.6347433286711262, -17.97037899847109
6821.5452, -1.1574178683341971, 0.6344652987311079, -17.91883167065305
6833.5974, -1.1525411654924183, 0.6341872687910879, -17.867284342835063
6845.6496, -1.1468368551506947, 0.633862055401301, -17.806989105519957
6857.7018, -1.1389369865534489, 0.6334116691334666, -17.723486556869155
6869.754, -1.131037117956203, 0.6329612828656312, -17.63998400821834
6881.806199999999, -1.1231372493589626, 0.6325108965977968, -17.556481459567593
6893.858399999999, -1.1152373807617169, 0.6320605103299615, -17.472978910916783
6905.910599999999, -1.1073375121644764, 0.631610124062127, -17.389476362266034
6917.962799999999, -1.0994376435672342, 0.6311597377942926, -17.305973813615267
6930.014999999999, -1.091537774969992, 0.6307093515264572, -17.22247126496449
6942.0671999999995, -1.0836379063727462, 0.6302589652586228, -17.13896871631369
6954.1194, -1.0757380377755057, 0.6298085789907875, -17.05546616766293
6966.1716, -1.0678381691782617, 0.629358192722953, -16.971963619012147
6978.2238, -1.0599383005810195, 0.6289078064551177, -16.888461070361373
6990.276, -1.0520384319837737, 0.6284574201872832, -16.804958521710567
7002.3282, -1.0441385633865332, 0.6280070339194479, -16.72145597305981
7014.380399999999, -1.0362386947892928, 0.6275566476516135, -16.637953424409062
7026.432599999999, -1.028338826192047, 0.627106261383779, -16.55445087575826
7038.484799999999, -1.0204389575948065, 0.6266558751159437, -16.4709483271075
7050.536999999999, -1.0125390889975625, 0.6262054888481092, -16.387445778456716
7062.589199999999, -1.0046392204003185, 0.6257551025802739, -16.303943229805924
7074.6413999999995, -0.9967393518030745, 0.6253047163124394, -16.22044068115514
7086.6936, -0.9888394832058305, 0.6248543300446041, -16.136938132504348
7098.7458, -0.9809396146085883, 0.6244039437767697, -16.053435583853577
7110.798, -0.973039746011346, 0.6239535575089343, -15.969933035202803
7122.8502, -0.965139877414102, 0.6235031712410999, -15.886430486552019
7134.902399999999, -0.9572400088168633, 0.6230527849732654, -15.802927937901288
7146.954599999999, -0.9493401402196175, 0.6226023987054301, -15.719425389250476
7159.006799999999, -0.9414402716223753, 0.6221520124375957, -15.63592284059971
7171.058999999999, -0.9335404030251331, 0.6217016261697603, -15.552420291948934
7183.111199999999, -0.9256405344278908, 0.6212512399019259, -15.468917743298167
7195.1633999999995, -0.9177406658306468, 0.6208008536340905, -15.385415194647374
7207.2155999999995, -0.9098407972334028, 0.6203504673662561, -15.30191264599659
7219.2678, -0.9019409286361606, 0.6199000810984199, -15.218410097345805
7231.32, -0.8940410600389184, 0.6194496948305863, -15.134907548695047
7243.3722, -0.8861411914416744, 0.6189993085627501, -15.051405000044245
7255.4244, -0.8782413228444375, 0.6185489222949165, -14.96790245139354
7267.476599999999, -0.8703414542471917, 0.6180985360270821, -14.884399902742738
7279.528799999999, -0.8624415856499441, 0.6176481497592468, -14.800897354091909
7291.580999999999, -0.8545417170527037, 0.6171977634914123, -14.71739480544116
7303.633199999999, -0.8466418484554579, 0.6167473772235761, -14.63389225679034
7315.685399999999, -0.8387419798582174, 0.6162969909557425, -14.5503897081396
7327.7375999999995, -0.8308421112609734, 0.6158466046879063, -14.466887159488797
7339.7898, -0.822942242663733, 0.6153962184200727, -14.383384610838057
7351.842, -0.8150423740664889, 0.6149458321522383, -14.299882062187272
7363.8942, -0.8071425054692449, 0.6144954458844021, -14.21637951353647
7375.9464, -0.7992426368720045, 0.6140450596165685, -14.13287696488573
7387.9986, -0.7913427682747569, 0.6135946733487323, -14.049374416234892
7400.050799999999, -0.7834428996775147, 0.6131442870808987, -13.965871867584134
7412.102999999999, -0.775543031080276, 0.6126939008130625, -13.882369318933385
7424.155199999999, -0.7676431624830302, 0.612243514545229, -13.798866770282592
7436.207399999999, -0.759743293885788, 0.6117931282773927, -13.715364221631807
7448.259599999999, -0.7518434252885458, 0.6113427420095583, -13.63186167298104
7460.3117999999995, -0.7439435566913017, 0.6108923557417247, -13.548359124330265
7472.364, -0.7360436880940595, 0.6104419694738885, -13.46485657567948
7484.4162, -0.7281438194968191, 0.609991583206055, -13.38135402702874
7496.4684, -0.720243950899575, 0.6095411969382187, -13.297851478377938
7508.5206, -0.7123440823023328, 0.6090908106703843, -13.214348929727171
7520.5728, -0.7044442137050853, 0.608640424402549, -13.130846381076342
7532.624999999999, -0.6965443451078412, 0.6081900381347145, -13.047343832425558
7544.677199999999, -0.6886444765106008, 0.6077396518668792, -12.9638412837748
7556.729399999999, -0.6807446079133603, 0.6072892655990447, -12.88033873512405
7568.781599999999, -0.6728447393161181, 0.6068388793312112, -12.796836186473293
7580.833799999999, -0.6649448707188705, 0.606388493063375, -12.713333637822455
7592.8859999999995, -0.6570450021216283, 0.6059381067955405, -12.629831089171688
7604.9382, -0.6491451335243861, 0.6054877205277052, -12.546328540520912
7616.9904, -0.6412452649271403, 0.6050373342598707, -12.46282599187011
7629.0426, -0.6333453963298981, 0.6045869479920354, -12.379323443219334
7641.0948, -0.6254455277326576, 0.6041365617242009, -12.295820894568585
7653.146999999999, -0.6175456591354171, 0.6036861754563665, -12.212318345917836
7665.199199999999, -0.6096457905381749, 0.6032357891885312, -12.12881579726706
7677.251399999999, -0.6017459219409309, 0.6027854029206967, -12.045313248616276
7689.303599999999, -0.5938460533436869, 0.6023350166528614, -11.961810699965483
7701.355799999999, -0.5859461847464464, 0.6018846303850269, -11.878308151314734
7713.407999999999, -0.5780463161492007, 0.6014342441171916, -11.794805602663923
7725.4601999999995, -0.5701464475519566, 0.6009838578493572, -11.711303054013138
7737.5124, -0.5622465789547162, 0.6005334715815218, -11.62780050536238
7749.5646, -0.554346710357474, 0.6000830853136874, -11.544297956711613
7761.6168, -0.5464468417602282, 0.599632699045852, -11.460795408060802
7773.669, -0.5385469731629859, 0.5991823127780176, -11.377292859410035
7785.721199999999, -0.5306471045657455, 0.5987319265101831, -11.293790310759286
7797.773399999999, -0.5227472359684979, 0.5982815402423478, -11.210287762108457
7809.825599999999, -0.514847367371261, 0.5978311539745134, -11.126785213457744
7821.877799999999, -0.5069474987740152, 0.597380767706678, -11.043282664806933
7833.929999999999, -0.49903032321892926, 0.5969293947368426, -10.959597179557719
7845.9821999999995, -0.49107996520015806, 0.5964761299727579, -10.87556095172916
7858.0344, -0.48311293023374713, 0.5960219144247318, -10.79134844658479
7870.0866, -0.47501946313059573, 0.5955604907443801, -10.705799538749758
7882.1388, -0.4669259960274399, 0.5950990670640284, -10.620250630914683
7894.191, -0.4588325289242867, 0.5946376433836784, -10.534701723079651
7906.243199999999, -0.45073906182113, 0.5941762197033267, -10.449152815244567
7918.295399999999, -0.4426455947179786, 0.5937147960229749, -10.363603907409535
7930.347599999999, -0.4345521276148272, 0.5932533723426232, -10.278054999574504
7942.399799999999, -0.4264586605116705, 0.5927919486622715, -10.19250609173942
7954.451999999999, -0.41836519340851286, 0.5923305249819197, -10.106957183904326
7966.504199999999, -0.41027172630536146, 0.591869101301568, -10.021408276069295
7978.5563999999995, -0.4021782592022012, 0.5914076776212163, -9.935859368234174
7990.6086, -0.3940847920990507, 0.5909462539408645, -9.850310460399152
8002.6608, -0.3859913249958984, 0.5904848302605128, -9.764761552564112
8014.713, -0.37789785789274344, 0.590023406580162, -9.679212644729054
8026.7652, -0.36980439078959204, 0.5895619828998102, -9.593663736894023
8038.817399999999, -0.36171092368643887, 0.5891005592194585, -9.508114829058973
8050.869599999999, -0.3536174565832848, 0.5886391355391067, -9.422565921223915
8062.921799999999, -0.34552398948012364, 0.588177711858755, -9.337017013388786
8074.973999999999, -0.33743052237697224, 0.5877162881784042, -9.251468105553764
8087.026199999999, -0.32933705527381907, 0.5872548644980524, -9.165919197718715
8099.078399999999, -0.32124358817066767, 0.5867934408177007, -9.080370289883684
8111.1305999999995, -0.3131501210675083, 0.586332017137349, -8.994821382048572
8123.1828, -0.305056653964356, 0.5858705934569972, -8.909272474213532
8135.235, -0.29696318686119927, 0.5854091697766455, -8.823723566378447
8147.2872, -0.288869719758047, 0.5849477460962946, -8.738174658543416
8159.3394, -0.2807762526548947, 0.5844863224159429, -8.652625750708376
8171.391599999999, -0.27268278555174064, 0.5840248987355912, -8.567076842873318
8183.443799999999, -0.2645893184485866, 0.5835634750552394, -8.48152793503826
8195.496, -0.25898113831774605, 0.5832437422283725, -8.422248805461185
8207.5482, -0.258613720315358, 0.5832227950416202, -8.418365153569782
8219.6004, -0.2582463023129691, 0.5832018478548662, -8.414481501678353
8231.6526, -0.25787888431058104, 0.583180900668113, -8.41059784978694
8243.7048, -0.257511466308193, 0.5831599534813598, -8.406714197895528
8255.757, -0.2571440483058032, 0.5831390062946076, -8.402830546004108
8267.8092, -0.25677663030341424, 0.5831180591078544, -8.398946894112687
8279.8614, -0.2564092123010262, 0.5830971119211013, -8.395063242221275
8291.9136, -0.25604179429863816, 0.5830761647343472, -8.391179590329854
8303.9658, -0.2556743762962501, 0.5830552175475949, -8.38729593843845
8316.018, -0.2553069582938603, 0.5830342703608418, -8.38341228654702
8328.0702, -0.25493954029147226, 0.5830133231740886, -8.379528634655609
8340.1224, -0.2545721222890833, 0.5829923759873363, -8.375644982764197
8352.1746, -0.2542047042866935, 0.5829714288005823, -8.371761330872758
8364.226799999999, -0.25383728628430546, 0.5829504816138291, -8.367877678981346
8376.278999999999, -0.2534698682819174, 0.582929534427076, -8.363994027089934
8388.331199999999, -0.2531024502795285, 0.5829085872403237, -8.360110375198522
8400.383399999999, -0.25273503227714045, 0.5828876400535705, -8.35622672330711
8412.435599999999, -0.2523676142747524, 0.5828666928668174, -8.352343071415698
8424.487799999999, -0.2520001962723626, 0.5828457456800633, -8.348459419524259
8436.539999999999, -0.25163277826997454, 0.582824798493311, -8.344575767632856
8448.5922, -0.2512653602675856, 0.5828038513065579, -8.340692115741435
8460.6444, -0.25089794226519757, 0.5827829041198047, -8.336808463850023
8472.6966, -0.25053052426280953, 0.5827619569330524, -8.33292481195862
8484.7488, -0.2501631062604215, 0.5827410097462993, -8.329041160067208
8496.801, -0.24979568825803167, 0.5827200625595452, -8.325157508175769
8508.8532, -0.24942827025564274, 0.5826991153727921, -8.321273856284348
8520.9054, -0.24906085225325292, 0.5826781681860398, -8.317390204392927
8532.9576, -0.24869343425086488, 0.5826572209992866, -8.313506552501515
8545.0098, -0.24832601624847683, 0.5826362738125335, -8.309622900610103
8557.062, -0.2479585982460879, 0.5826153266257812, -8.305739248718691
8569.1142, -0.24759118024369897, 0.5825943794390271, -8.301855596827261
8581.1664, -0.24722376224131093, 0.582573432252274, -8.297971944935849
8593.2186, -0.246856344238922, 0.5825524850655208, -8.294088293044428
8605.2708, -0.24648892623653396, 0.5825315378787685, -8.290204641153025
8617.322999999999, -0.24612150823414414, 0.5825105906920154, -8.286320989261595
8629.375199999999, -0.2457540902317561, 0.5824896435052622, -8.282437337370183
8641.427399999999, -0.24538667222936805, 0.5824686963185082, -8.278553685478762
8653.479599999999, -0.24501925422698, 0.5824477491317559, -8.274670033587359
8665.531799999999, -0.24465183622459108, 0.5824268019450027, -8.270786381695938
8677.583999999999, -0.24428441822220126, 0.5824058547582496, -8.266902729804508
8689.636199999999, -0.24391700021981322, 0.5823849075714973, -8.263019077913105
8701.6884, -0.24354958221742518, 0.5823639603847441, -8.259135426021693
8713.7406, -0.24318216421503625, 0.5823430131979901, -8.255251774130263
8725.7928, -0.24281474621264643, 0.5823220660112369, -8.251368122238834
8737.845, -0.24244732821025838, 0.5823011188244847, -8.24748447034743
8749.8972, -0.24207991020787034, 0.5822801716377315, -8.243600818456018
8761.9494, -0.2417124922054814, 0.5822592244509783, -8.239717166564597
8774.0016, -0.24134507420309337, 0.5822382772642261, -8.235833514673194
8786.0538, -0.24097765620070533, 0.582217330077472, -8.231949862781773
8798.106, -0.2406102381983155, 0.5821963828907188, -8.228066210890344
8810.1582, -0.24024282019592746, 0.5821754357039657, -8.224182558998931
8822.2104, -0.23987540219353853, 0.5821544885172134, -8.22029890710752
8834.2626, -0.2395079841911505, 0.5821335413304602, -8.216415255216107
8846.3148, -0.23914056618876067, 0.5821125941437071, -8.212531603324678
8858.367, -0.23877314818637263, 0.582091646956953, -8.208647951433257
8870.4192, -0.2384057301839846, 0.5820706997702008, -8.204764299541853
8882.471399999999, -0.23803831218159566, 0.5820497525834476, -8.200880647650433
8894.523599999999, -0.23767089417920584, 0.5820288053966944, -8.196996995759003
8906.575799999999, -0.23730347617681957, 0.5820078582099422, -8.193113343867617
8918.627999999999, -0.23693605817442975, 0.581986911023189, -8.189229691976188
8930.680199999999, -0.23656864017204082, 0.581965963836435, -8.185346040084758
8942.732399999999, -0.23620122216965367, 0.5819450166496818, -8.181462388193355
8954.784599999999, -0.23583380416726474, 0.5819240694629295, -8.177578736301943
8966.8368, -0.23546638616487492, 0.5819031222761764, -8.173695084410513
8978.889, -0.23509896816248688, 0.5818821750894232, -8.1698114325191
8990.9412, -0.23467418934453121, 0.5818579576554086, -8.165321469999398
9002.9934, -0.23417706805634708, 0.581829615842012, -8.16006683898359
9015.0456, -0.23367994676816295, 0.5818012740286145, -8.154812207967774
9027.0978, -0.2331828254799806, 0.5817729322152161, -8.149557576951967
9039.15, -0.2326857041917938, 0.5817445904018195, -8.144302945936133
9051.2022, -0.23218858290361233, 0.581716248588422, -8.139048314920343
9063.2544, -0.2316914616154282, 0.5816879067750254, -8.133793683904535
9075.3066, -0.23119434032724406, 0.581659564961627, -8.12853905288871
9087.3588, -0.23069721903905993, 0.5816312231482303, -8.123284421872903
9099.411, -0.2302000977508758, 0.5816028813348328, -8.118029790857086
9111.4632, -0.22970297646269167, 0.5815745395214362, -8.112775159841279
9123.5154, -0.22920585517450753, 0.5815461977080387, -8.107520528825463
9135.567599999998, -0.2287087338863234, 0.5815178558946403, -8.102265897809637
9147.619799999999, -0.22821161259814016, 0.5814895140812437, -8.097011266793839
9159.671999999999, -0.22771449130995602, 0.5814611722678462, -8.091756635778022
9171.724199999999, -0.22721737002177367, 0.5814328304544496, -8.086502004762233
9183.776399999999, -0.2267243707945683, 0.5814047236474496, -8.081290944420179
9195.828599999999, -0.22623327149282435, 0.5813767251587496, -8.07609996651574
9207.880799999999, -0.2257421721910804, 0.5813487266700497, -8.0709089886113
9219.932999999999, -0.22525107288933643, 0.5813207281813506, -8.06571801070687
9231.9852, -0.22475997358759425, 0.5812927296926507, -8.06052703280245
9244.0374, -0.2242688742858503, 0.5812647312039507, -8.05533605489801
9256.0896, -0.2237777749841081, 0.5812367327152517, -8.050145076993598
9268.1418, -0.22328667568236504, 0.5812087342265526, -8.044954099089177
9280.194, -0.22279557638062197, 0.5811807357378518, -8.039763121184738
9292.2462, -0.22230447707887802, 0.5811527372491527, -8.034572143280307
9304.2984, -0.22181337777713406, 0.5811247387604537, -8.029381165375877
9316.3506, -0.22132227847539188, 0.5810967402717528, -8.024190187471447
9328.4028, -0.2208311791736488, 0.5810687417830538, -8.018999209567026
9340.455, -0.22034007987190574, 0.5810407432943538, -8.013808231662596
9352.5072, -0.21984898057016178, 0.5810127448056548, -8.008617253758166
9364.5594, -0.2193578812684187, 0.580984746316954, -8.003426275853727
9376.6116, -0.21886678196667564, 0.5809567478282549, -7.998235297949305
9388.663799999998, -0.21837568266493168, 0.5809287493395558, -7.993044320044875
9400.715999999999, -0.2178845833631895, 0.5809007508508568, -7.987853342140463
9412.768199999999, -0.21739348406144554, 0.580872752362156, -7.982662364236015
9424.820399999999, -0.21690238475970158, 0.5808447538734569, -7.977471386331585
9436.872599999999, -0.2164112854579594, 0.5808167553847579, -7.972280408427173
9448.924799999999, -0.21592018615621544, 0.580788756896057, -7.967089430522725
9460.976999999999, -0.21542908685447149, 0.580760758407358, -7.9618984526182945
9473.029199999999, -0.2149379875527293, 0.580732759918658, -7.956707474713873
9485.0814, -0.21444688825098535, 0.580704761429959, -7.951516496809443
9497.1336, -0.21395578894924316, 0.5806767629412581, -7.946325518905013
9509.1858, -0.2134646896474992, 0.5806487644525591, -7.941134541000583
9521.238, -0.21297359034575525, 0.58062076596386, -7.935943563096153
9533.2902, -0.21248249104401307, 0.580592767475161, -7.93075258519174
9545.3424, -0.2119913917422691, 0.5805647689864601, -7.9255616072872925
9557.3946, -0.21150029244052693, 0.5805367704977611, -7.92037062938288
9569.4468, -0.21100919313878297, 0.580508772009062, -7.91517965147845
9581.499, -0.2105180938370399, 0.5804807735203612, -7.909988673574011
9593.5512, -0.21002699453529683, 0.5804527750316621, -7.90479769566959
9605.6034, -0.20953589523355376, 0.5804247765429622, -7.89960671776516
9617.6556, -0.2090447959318089, 0.5803967780542632, -7.894415739860721
9629.7078, -0.20855369663006673, 0.5803687795655623, -7.8892247619562905
9641.759999999998, -0.20806259732832277, 0.5803407810768633, -7.88403378405186
9653.812199999998, -0.2075714980265806, 0.5803127825881642, -7.878842806147448
9665.864399999999, -0.20708039872483663, 0.5802847840994634, -7.873651828243
9677.916599999999, -0.20658929942309445, 0.5802567856107643, -7.868460850338588
9689.968799999999, -0.2060982001213505, 0.5802287871220653, -7.863269872434158
9702.020999999999, -0.20560710081960654, 0.5802007886333653, -7.858078894529719
9714.073199999999, -0.20511600151786435, 0.5801727901446654, -7.852887916625297
9726.125399999999, -0.2046249022161204, 0.5801447916559663, -7.847696938720867
9738.177599999999, -0.20413380291437733, 0.5801167931672664, -7.842505960816437
9750.2298, -0.20364270361263426, 0.5800887946785673, -7.837314982912016
9762.282, -0.2031516043108912, 0.5800607961898665, -7.832124005007577
9774.3342, -0.20266050500914634, 0.5800327977011674, -7.826933027103138
9786.3864, -0.20216940570740416, 0.5800047992124684, -7.8217420491987255
9798.4386, -0.20211788393754837, 0.5800018618601115, -7.821197457976599
9810.4908, -0.20210291646730472, 0.5800010085366694, -7.821039250039741
9822.543, -0.20208794899705929, 0.5800001552132272, -7.820881042102865
9834.5952, -0.20207298152681652, 0.579999301889786, -7.820722834166025
9846.6474, -0.2020580140565711, 0.5799984485663439, -7.8205646262291495
9858.6996, -0.20204304658632743, 0.5799975952429017, -7.820406418292292
9870.7518, -0.20209951434485784, 0.5800008145753139, -7.821003289201718
9882.804, -0.20222919162782205, 0.5800082077194872, -7.822373993473093
9894.8562, -0.20235886891078625, 0.5800156008636614, -7.823744697744477
9906.908399999998, -0.2024747701296583, 0.5800222086086837, -7.82496978738342
9918.960599999999, -0.20258820025550683, 0.5800286754720769, -7.826168757275838
9931.012799999999, -0.20270163038135625, 0.580035142335471, -7.827367727168273
9943.064999999999, -0.20281506050720566, 0.5800416091988643, -7.828566697060699
9955.117199999999, -0.20292849063305507, 0.5800480760622566, -7.829765666953117
9967.169399999999, -0.2030419207589036, 0.5800545429256498, -7.830964636845534
9979.221599999999, -0.203155350884753, 0.5800610097890431, -7.832163606737961
9991.273799999999, -0.20326878101060153, 0.5800674766524354, -7.833362576630369
10003.326, -0.20338221113645094, 0.5800739435158286, -7.834561546522796
10015.3782, -0.20349564126229946, 0.5800804103792219, -7.835760516415213
10027.4304, -0.203609071388148, 0.5800868772426142, -7.836959486307622
10039.4826, -0.2037225015139974, 0.5800933441060074, -7.838158456200048
10051.5348, -0.2038359316398477, 0.5800998109694007, -7.839357426092484
10063.587, -0.20394936176569622, 0.580106277832793, -7.840556395984892
10075.6392, -0.20406279189154564, 0.5801127446961862, -7.841755365877319
10087.6914, -0.20417622201739416, 0.5801192115595804, -7.842954335769745
10099.7436, -0.20428965214324268, 0.5801256784229736, -7.844153305662163
10111.7958, -0.2044030822690921, 0.5801321452863659, -7.84535227555458
10123.848, -0.20451651239494062, 0.5801386121497591, -7.846551245446998
10135.9002, -0.20462994252079003, 0.5801450790131524, -7.847750215339424
10147.9524, -0.20474337264663856, 0.5801515458765447, -7.848949185231833
10160.004599999998, -0.20485680277248797, 0.580158012739938, -7.850148155124259
10172.056799999998, -0.2049702328983365, 0.5801644796033312, -7.851347125016677
10184.108999999999, -0.20508366302418501, 0.5801709464667235, -7.852546094909085
10196.161199999999, -0.20519709315003443, 0.5801774133301167, -7.853745064801512
10208.213399999999, -0.20531052327588473, 0.58018388019351, -7.854944034693947
10220.265599999999, -0.20542395340173325, 0.5801903470569023, -7.856143004586356
10232.317799999999, -0.20553738352758266, 0.5801968139202955, -7.857341974478782
10244.369999999999, -0.20565081365343119, 0.5802032807836897, -7.858540944371208
10256.422199999999, -0.2057642437792797, 0.5802097476470829, -7.859739914263626
10268.4744, -0.20587767390512912, 0.5802162145104752, -7.8609388841560435
10280.5266, -0.20599110403097942, 0.5802226813738685, -7.862137854048479
10292.5788, -0.20610453415682795, 0.5802291482372617, -7.863336823940896
10304.631, -0.20621796428267736, 0.580235615100654, -7.864535793833314
10316.6832, -0.20633139440852588, 0.5802420819640473, -7.865734763725731
10328.7354, -0.2064448245343744, 0.5802485488274405, -7.866933733618149
10340.7876, -0.20655825466022382, 0.5802550156908328, -7.868132703510566
10352.8398, -0.20667168478607234, 0.580261482554226, -7.869331673402984
10364.892, -0.20678511491192175, 0.5802679494176193, -7.87053064329541
10376.9442, -0.20689854503777028, 0.5802744162810116, -7.871729613187819
10388.9964, -0.2070119751636197, 0.5802808831444048, -7.872928583080245
10401.0486, -0.2071254052894682, 0.580287350007799, -7.874127552972672
10413.1008, -0.20723883541531674, 0.5802938168711922, -7.875326522865089
10425.152999999998, -0.20735226554116615, 0.5803002837345845, -7.876525492757507
10437.205199999999, -0.20746569566701645, 0.5803067505979778, -7.877724462649942
10449.257399999999, -0.20757912579286497, 0.580313217461371, -7.87892343254236
10461.309599999999, -0.20769255591871438, 0.5803196843247633, -7.880122402434777
10473.361799999999, -0.2078059860445629, 0.5803261511881566, -7.881321372327195
10485.413999999999, -0.20791941617041143, 0.5803326180515498, -7.882520342219612
10497.466199999999, -0.20803284629626084, 0.5803390849149421, -7.88371931211203
10509.518399999999, -0.20814627642210937, 0.5803455517783354, -7.884918282004447
10521.5706, -0.20825970654795878, 0.5803520186417286, -7.886117251896874
10533.6228, -0.20837313667380908, 0.5803584855051209, -7.8873162217893
10545.675, -0.2084865667996576, 0.5803649523685142, -7.8885151916817176
10557.7272, -0.20859999692550613, 0.5803714192319083, -7.889714161574144
10569.7794, -0.20871342705135554, 0.5803778860953015, -7.89091313146657
10581.8316, -0.20882685717720406, 0.5803843529586938, -7.892112101358979
10593.8838, -0.20894028730305347, 0.5803908198220871, -7.893311071251405
10605.936, -0.209053717428902, 0.5803972866854803, -7.894510041143823
10617.9882, -0.2091671475547514, 0.5804037535488726, -7.8957090110362405
10630.0404, -0.20928057768059993, 0.5804102204122659, -7.896907980928658
10642.0926, -0.20939400780644846, 0.5804166872756582, -7.898106950821067
10654.1448, -0.20950743793229876, 0.5804231541390514, -7.899305920713502
10666.197, -0.2096208680581464, 0.5804296210024447, -7.9005048906059105
10678.249199999998, -0.2097342981839958, 0.580436087865837, -7.901703860498328
10690.301399999998, -0.2098477283098461, 0.5804425547292302, -7.902902830390763
10702.353599999999, -0.20996115843569463, 0.5804490215926235, -7.904101800283181
10714.405799999999, -0.21007458856154315, 0.5804554884560176, -7.905300770175607
10726.457999999999, -0.21018801868739256, 0.5804619553194108, -7.906499740068034
10738.510199999999, -0.2103014488132411, 0.5804684221828031, -7.907698709960442
10750.562399999999, -0.2104148789390905, 0.5804748890461964, -7.908897679852869
10762.614599999999, -0.21052830906493902, 0.5804813559095887, -7.910096649745277
10774.666799999999, -0.21064173919078844, 0.5804878227729819, -7.911295619637704
10786.719, -0.2107553690504691, 0.5804943010235748, -7.912496700740439
10798.7712, -0.2108691039951447, 0.5805007852652571, -7.9136988926040175
10810.8234, -0.2109828389398185, 0.580507269506942, -7.914901084467605
10822.8756, -0.2110965738844941, 0.5805137537486251, -7.916103276331192
10834.9278, -0.21121030882916791, 0.5805202379903092, -7.917305468194771
10846.98, -0.2113240437738435, 0.5805267222319923, -7.918507660058358
10859.0322, -0.21143777871851732, 0.5805332064736763, -7.919709851921937
10871.0844, -0.21155151366319114, 0.5805396907153595, -7.920912043785506
10883.1366, -0.21166524860786584, 0.5805461749570444, -7.9221142356491026
10895.1888, -0.21177898355254055, 0.5805526591987276, -7.923316427512681
10907.241, -0.21189271849721525, 0.5805591434404116, -7.9245186193762684
10919.2932, -0.21200645344189084, 0.5805656276820947, -7.925720811239856
10931.345399999998, -0.21212018838656466, 0.5805721119237788, -7.926923003103434
10943.397599999998, -0.21223392333123847, 0.5805785961654619, -7.928125194967004
10955.449799999999, -0.21234765827591406, 0.5805850804071468, -7.929327386830609
10967.501999999999, -0.21246139322058788, 0.5805915646488309, -7.930529578694188
10979.554199999999, -0.21257512816526347, 0.580598048890514, -7.931731770557775
10991.606399999999, -0.2126888631099373, 0.5806045331321981, -7.9329339624213535
11003.658599999999, -0.21280259805461288, 0.5806110173738812, -7.934136154284941
11015.710799999999, -0.2129163329992867, 0.5806175016155652, -7.935338346148519
11027.762999999999, -0.2130300679439605, 0.5806239858572484, -7.936540538012089
11039.8152, -0.2131438028886361, 0.5806304700989333, -7.937742729875694
11051.8674, -0.21325753783330992, 0.5806369543406165, -7.938944921739264
11063.9196, -0.2133712727779855, 0.5806434385823005, -7.94014711360286
11075.9718, -0.2134850077226602, 0.5806499228239836, -7.941349305466439
11088.024, -0.21359874266733492, 0.5806564070656677, -7.942551497330026
11100.0762, -0.21371247761200962, 0.5806628913073508, -7.9437536891936045
11112.1284, -0.21382621255668344, 0.5806693755490357, -7.944955881057192
11124.1806, -0.21393994750135903, 0.5806758597907189, -7.946158072920779
11136.2328, -0.21405368244603284, 0.5806823440324029, -7.947360264784358
11148.285, -0.2141670114211287, 0.580688805129002, -7.948558165501307
11160.3372, -0.21427605873960243, 0.5806950221203584, -7.949710808599608
11172.3894, -0.21438510605807437, 0.5807012391117148, -7.9508634516978915
11184.441599999998, -0.2144941533765481, 0.5807074561030712, -7.952016094796193
11196.493799999998, -0.21460320069502004, 0.5807136730944267, -7.953168737894467
11208.545999999998, -0.21471224801349287, 0.5807198900857831, -7.954321380992759
11220.598199999999, -0.2148212953319666, 0.5807261070771403, -7.955474024091069
11232.650399999999, -0.21493034265043942, 0.5807323240684958, -7.956626667189353
11244.702599999999, -0.21503938996891314, 0.5807385410598522, -7.957779310287654
11256.754799999999, -0.21514843728738509, 0.5807447580512086, -7.958931953385937
11268.806999999999, -0.21525748460585703, 0.580750975042565, -7.96008459648422
11280.859199999999, -0.21536653192432986, 0.5807571920339205, -7.961237239582504
11292.911399999999, -0.21547557924280358, 0.5807634090252769, -7.962389882680805
11304.9636, -0.21558462656127642, 0.5807696260166333, -7.963542525779097
11317.0158, -0.21569367387975014, 0.5807758430079897, -7.964695168877398
11329.068, -0.21580272119822208, 0.5807820599993452, -7.965847811975673
11341.1202, -0.2159117685166949, 0.5807882769907016, -7.967000455073965
11353.1724, -0.21602081583516686, 0.5807944939820588, -7.968153098172257
11365.2246, -0.21612986315364058, 0.5808007109734143, -7.969305741270549
11377.2768, -0.2162389104721134, 0.5808069279647707, -7.9704583843688415
11389.329, -0.21634795779058535, 0.5808131449561271, -7.971611027467125
11401.3812, -0.21645700510905908, 0.5808193619474835, -7.972763670565426
11413.4334, -0.2165660524275319, 0.580825578938839, -7.973916313663709
11425.4856, -0.21667509974600474, 0.5808317959301954, -7.9750689567620014
11437.5378, -0.21678414706447757, 0.5808380129215518, -7.976221599860294
11449.589999999998, -0.2168931943829513, 0.5808442299129082, -7.977374242958595
11461.642199999998, -0.21700224170142413, 0.5808504469042637, -7.978526886056878
11473.694399999998, -0.21711128901989607, 0.5808566638956201, -7.979679529155161
11485.746599999999, -0.2172203363383698, 0.5808628808869774, -7.980832172253471
11497.798799999999, -0.21732938365684173, 0.5808690978783329, -7.981984815351746
11509.850999999999, -0.21743843097531457, 0.5808753148696892, -7.983137458450038
11521.903199999999, -0.2175474782937883, 0.5808815318610456, -7.984290101548339
11533.955399999999, -0.21765652561226112, 0.580887748852402, -7.985442744646631
11546.007599999999, -0.21776557293073306, 0.5808939658437575, -7.986595387744906
11558.059799999999, -0.217874620249205, 0.5809001828351139, -7.987748030843189
11570.112, -0.21798366756767962, 0.5809063998264703, -7.988900673941499
11582.1642, -0.21809271488615156, 0.5809126168178267, -7.9900533170397825
11594.2164, -0.21820176220462528, 0.5809188338091822, -7.991205960138075
11606.2686, -0.21831080952309811, 0.5809250508005395, -7.992358603236376
11618.3208, -0.21841985684157006, 0.5809312677918959, -7.993511246334659
11630.373, -0.21852890416004378, 0.5809374847832514, -7.994663889432951
11642.4252, -0.21863795147851572, 0.5809437017746077, -7.995816532531235
11654.4774, -0.21874699879698856, 0.5809499187659641, -7.996969175629527
11666.5296, -0.21885604611546228, 0.5809561357573205, -7.998121818727828
11678.5818, -0.218965093433936, 0.580962352748676, -7.99927446182612
11690.634, -0.21907414075240794, 0.5809685697400324, -8.000427104924404
11702.686199999998, -0.21918318807088077, 0.5809747867313888, -8.001579748022696
11714.738399999998, -0.2192922353893545, 0.5809810037227452, -8.002732391120997
11726.790599999998, -0.21940128270782644, 0.5809872207141007, -8.003885034219271
11738.842799999999, -0.21951033002629927, 0.580993437705458, -8.005037677317572
11750.894999999999, -0.219619377344773, 0.5809996546968144, -8.006190320415874
11762.947199999999, -0.21972842466324494, 0.5810058716881699, -8.007342963514148
11774.999399999999, -0.21983747198171777, 0.5810120886795263, -8.00849560661244
11787.051599999999, -0.2199465193001915, 0.5810183056708826, -8.009648249710741
11799.103799999999, -0.22005556661866343, 0.581024522662239, -8.010800892809025
11811.155999999999, -0.22016461393713627, 0.5810307396535945, -8.011953535907308
11823.2082, -0.22027366125561, 0.5810369566449509, -8.013106179005609
11835.2604, -0.22038270857408282, 0.5810431736363073, -8.014258822103901
11847.3126, -0.22049175589255476, 0.5810493906276637, -8.015411465202185
11859.3648, -0.22060080321102848, 0.5810556076190192, -8.016564108300477
11871.417, -0.22070985052950043, 0.5810618246103765, -8.017716751398769
11883.4692, -0.22081889784797326, 0.5810680416017329, -8.018869394497061
11895.5214, -0.22092794516644698, 0.5810742585930884, -8.020022037595353
11907.5736, -0.22103699248491981, 0.5810804755844448, -8.021174680693646
11919.6258, -0.22114603980339265, 0.5810866925758011, -8.022327323791938
11931.678, -0.22125508712186548, 0.5810929095671575, -8.02347996689023
11943.7302, -0.22136413444033742, 0.581099126558513, -8.024632609988505
11955.7824, -0.22147318175881114, 0.5811053435498694, -8.025785253086806
11967.834599999998, -0.22158222907728398, 0.5811115605412258, -8.026937896185098
11979.886799999998, -0.2216912763957577, 0.5811177775325822, -8.028090539283399
11991.938999999998, -0.22180032371422964, 0.5811239945239377, -8.029243182381673
12003.991199999999, -0.22190937103270247, 0.581130211515295, -8.030395825479975
12016.043399999999, -0.22201841835117442, 0.5811364285066505, -8.031548468578249
12028.095599999999, -0.22212746566964814, 0.5811426454980069, -8.03270111167655
12040.147799999999, -0.22223651298812097, 0.5811488624893633, -8.033853754774842
12052.199999999999, -0.2223455603065947, 0.5811550794807196, -8.035006397873143
12064.252199999999, -0.22245460762506664, 0.581161296472076, -8.036159040971427
12076.304399999999, -0.22256365494353947, 0.5811675134634315, -8.03731168406971
12088.3566, -0.2226727022620114, 0.5811737304547879, -8.038464327167993
12100.4088, -0.22278174958048513, 0.5811799474461443, -8.039616970266295
12112.461, -0.22289079689895797, 0.5811861644375007, -8.040769613364587
12124.5132, -0.2229998442174317, 0.5811923814288562, -8.041922256462879
12136.5654, -0.22310889153590452, 0.5811985984202135, -8.04307489956118
12148.6176, -0.22321793885437646, 0.5812048154115699, -8.044227542659463
12160.6698, -0.2233269861728493, 0.5812110324029254, -8.045380185757747
12172.722, -0.22343603349132213, 0.5812172493942818, -8.046532828856039
12184.7742, -0.22354508080979585, 0.5812234663856382, -8.04768547195434
12196.8264, -0.22365412812826868, 0.5812296833769945, -8.048838115052632
12208.8786, -0.22376317544674063, 0.58123590036835, -8.049990758150907
12220.930799999998, -0.22387222276521435, 0.5812421173597064, -8.051143401249208
12232.982999999998, -0.2239812700836863, 0.5812483343510628, -8.052296044347491
12245.035199999998, -0.22409031740215912, 0.5812545513424192, -8.053448687445783
12257.087399999999, -0.22419936472063284, 0.5812607683337747, -8.054601330544076
12269.139599999999, -0.22430841203910568, 0.581266985325132, -8.055753973642377
12281.191799999999, -0.2244174593575794, 0.5812732023164884, -8.056906616740678
12293.243999999999, -0.22452650667605134, 0.5812794193078439, -8.058059259838952
12305.296199999999, -0.22463555399452417, 0.5812856362992003, -8.059211902937244
12317.348399999999, -0.22474460131299612, 0.5812918532905567, -8.060364546035528
12329.400599999999, -0.22485364863146984, 0.581298070281913, -8.061517189133829
12341.4528, -0.22496269594994267, 0.5813042872732685, -8.062669832232112
12353.505, -0.2250717432684164, 0.5813105042646249, -8.063822475330413
12365.5572, -0.22518079058688834, 0.5813167212559813, -8.064975118428697
12377.6094, -0.22528983790536117, 0.5813229382473377, -8.066127761526989
12389.6616, -0.2253988852238331, 0.5813291552386932, -8.067280404625263
12401.7138, -0.22550793254230683, 0.5813353722300505, -8.068433047723573
12413.766, -0.22561697986077967, 0.5813415892214069, -8.069585690821865
12425.8182, -0.22572602717925339, 0.5813478062127624, -8.070738333920158
12437.8704, -0.22583507449772533, 0.5813540232041188, -8.071890977018441
12449.9226, -0.22594412181619905, 0.5813602401954752, -8.073043620116742
12461.9748, -0.226053169134671, 0.5813664571868316, -8.074196263215025
12474.026999999998, -0.22616221645314383, 0.581372674178187, -8.075348906313309
12486.079199999998, -0.22627126377161755, 0.5813788911695434, -8.07650154941161
12498.131399999998, -0.22638031109009038, 0.5813851081608998, -8.077654192509902
12510.183599999998, -0.22648935840856232, 0.5813913251522562, -8.078806835608185
12522.235799999999, -0.22659840572703605, 0.5813975421436117, -8.079959478706478
12534.287999999999, -0.22670745304550888, 0.581403759134969, -8.081112121804779
12546.340199999999, -0.22681650036398082, 0.5814099761263245, -8.082264764903053
12558.392399999999, -0.22692554768245454, 0.5814161931176809, -8.083417408001354
12570.444599999999, -0.22703459500092737, 0.5814224101090373, -8.084570051099647
12582.496799999999, -0.22714364231939932, 0.5814286271003937, -8.08572269419793
12594.548999999999, -0.22725268963787304, 0.5814348440917501, -8.086875337296231
12606.6012, -0.22736173695634587, 0.5814410610831056, -8.088027980394514
12618.6534, -0.22747078427481782, 0.581447278074462, -8.089180623492798
12630.7056, -0.22757983159329154, 0.5814534950658183, -8.090333266591099
12642.7578, -0.22768887891176437, 0.5814597120571747, -8.091485909689391
12654.81, -0.22779792623023631, 0.5814659290485302, -8.092638552787665
12666.8622, -0.22790697354871003, 0.5814721460398875, -8.093791195885975
12678.9144, -0.22801602086718376, 0.5814783630312439, -8.094943838984276
12690.9666, -0.2281250681856557, 0.5814845800225994, -8.096096482082551
12703.0188, -0.22823411550412853, 0.5814907970139558, -8.097249125180843
12715.071, -0.22834316282260225, 0.5814970140053122, -8.098401768279144
12727.123199999998, -0.22845221014107508, 0.5815032309966686, -8.099554411377436
12739.175399999998, -0.22856125745954703, 0.5815094479880241, -8.100707054475711
12751.227599999998, -0.22867030477802075, 0.5815156649793805, -8.101859697574012
12763.279799999998, -0.2287793520964927, 0.5815218819707368, -8.103012340672295
12775.331999999999, -0.22888839941496553, 0.5815280989620932, -8.104164983770588
12787.384199999999, -0.22899744673343925, 0.5815343159534487, -8.10531762686888
12799.436399999999, -0.22910649405191208, 0.581540532944806, -8.106470269967181
12811.488599999999, -0.22921554137038402, 0.5815467499361615, -8.107622913065455
12823.540799999999, -0.22932458868885774, 0.5815529669275179, -8.108775556163756
12835.592999999999, -0.22943363600733058, 0.5815591839188743, -8.109928199262049
12847.645199999999, -0.22954268332580252, 0.5815654009102307, -8.111080842360332
12859.6974, -0.22965173064427624, 0.5815716179015871, -8.112233485458633
12871.7496, -0.22976077796274907, 0.5815778348929426, -8.113386128556916
12883.8018, -0.22986982528122102, 0.581584051884299, -8.1145387716552
12895.854, -0.22997887259969474, 0.5815902688756553, -8.1156914147535
12907.9062, -0.23008791991816668, 0.5815964858670117, -8.116844057851784
12919.9584, -0.2301969672366404, 0.5816027028583672, -8.117996700950076
12932.0106, -0.23030601455511324, 0.5816089198497245, -8.119149344048378
12944.0628, -0.23041506187358696, 0.5816151368410809, -8.120301987146679
12956.115, -0.2305241091920589, 0.5816213538324364, -8.121454630244953
12968.1672, -0.23063315651053173, 0.5816275708237928, -8.122607273343245
12980.2194, -0.23074220382900545, 0.5816337878151492, -8.123759916441546
12992.271599999998, -0.2308512511474774, 0.5816400048065056, -8.12491255953983
13004.323799999998, -0.23096029846595023, 0.5816462217978611, -8.126065202638113
13016.375999999998, -0.23106934578442395, 0.5816524387892175, -8.127217845736414
13028.428199999998, -0.2311783931028959, 0.5816586557805739, -8.128370488834697
13040.480399999999, -0.23128744042136873, 0.5816648727719302, -8.12952313193299
13052.532599999999, -0.23139648773984245, 0.5816710897632857, -8.130675775031282
13064.584799999999, -0.2315055350583144, 0.581677306754643, -8.131828418129574
13076.636999999999, -0.23161458237678723, 0.5816835237459985, -8.132981061227857
13088.689199999999, -0.23172362969526095, 0.5816897407373549, -8.134133704326159
13100.741399999999, -0.23183267701373378, 0.5816959577287113, -8.13528634742445
13112.793599999999, -0.23194172433220572, 0.5817021747200677, -8.136438990522734
13124.8458, -0.23205077165067944, 0.5817083917114241, -8.137591633621035
13136.898, -0.2321598189691514, 0.5817146087027796, -8.13874427671931
13148.9502, -0.23226886628762422, 0.581720825694136, -8.139896919817602
13161.0024, -0.23237791360609794, 0.5817270426854924, -8.141049562915903
13173.0546, -0.23248696092456989, 0.5817332596768487, -8.142202206014186
13185.1068, -0.2325960082430436, 0.5817394766682042, -8.143354849112479
13197.159, -0.23270505556151644, 0.5817456936595615, -8.14450749221078
13209.2112, -0.23281410287998838, 0.5817519106509179, -8.145660135309063
13221.2634, -0.2329231501984621, 0.5817581276422734, -8.146812778407355
13233.3156, -0.23303219751693494, 0.5817643446336298, -8.147965421505647
13245.367799999998, -0.23314124483540866, 0.5817705616249862, -8.149118064603948
13257.419999999998, -0.2332502921538806, 0.5817767786163426, -8.150270707702232
13269.472199999998, -0.23335933947235343, 0.5817829956076981, -8.151423350800515
13281.524399999998, -0.23346838679082538, 0.5817892125990545, -8.152575993898799
13293.576599999999, -0.2335774341092991, 0.5817954295904109, -8.1537286369971
13305.628799999999, -0.23368648142777193, 0.5818016465817673, -8.154881280095392
13317.680999999999, -0.23379552874624565, 0.5818078635731228, -8.156033923193684
13329.733199999999, -0.2339045760647176, 0.58181408056448, -8.157186566291976
13341.785399999999, -0.23401362338319043, 0.5818202975558355, -8.15833920939026
13353.837599999999, -0.23412267070166237, 0.5818265145471919, -8.159491852488543
13365.889799999999, -0.2342317180201361, 0.5818327315385483, -8.160644495586844
13377.942, -0.23434076533860893, 0.5818389485299047, -8.161797138685136
13389.9942, -0.23444981265708265, 0.5818451655212611, -8.162949781783437
13402.0464, -0.2345588599755546, 0.5818513825126166, -8.164102424881712
13414.0986, -0.23466790729402742, 0.581857599503973, -8.165255067980004
13426.1508, -0.23477695461250114, 0.5818638164953294, -8.166407711078305
13438.203, -0.2348860019309731, 0.5818700334866858, -8.167560354176588
13450.2552, -0.2349950492494468, 0.5818762504780413, -8.16871299727488
13462.3074, -0.23510409656791964, 0.5818824674693985, -8.169865640373182
13474.3596, -0.23521314388639336, 0.5818886844607549, -8.171018283471483
13486.4118, -0.2353221912048653, 0.5818949014521104, -8.172170926569757
13498.464, -0.23543123852333814, 0.5819011184434668, -8.17332356966805
13510.516199999998, -0.23554028584181008, 0.5819073354348232, -8.174476212766333
13522.568399999998, -0.2356493331602838, 0.5819135524261796, -8.175628855864634
13534.620599999998, -0.23575838047875664, 0.5819197694175351, -8.176781498962917
13546.672799999998, -0.23586742779723036, 0.5819259864088915, -8.177934142061218
13558.724999999999, -0.2359764751157023, 0.5819322034002479, -8.179086785159502
13570.777199999999, -0.23608552243417513, 0.5819384203916043, -8.180239428257794
13582.829399999999, -0.23619456975264708, 0.5819446373829598, -8.181392071356068
13594.881599999999, -0.2363036170711208, 0.581950854374317, -8.182544714454378
13606.933799999999, -0.23641266438959363, 0.5819570713656734, -8.18369735755267
13618.985999999999, -0.23652171170806557, 0.5819632883570289, -8.184850000650945
13631.038199999999, -0.2366307590265393, 0.5819695053483853, -8.186002643749246
13643.0904, -0.23673980634501213, 0.5819757223397417, -8.187155286847538
13655.1426, -0.23684885366348407, 0.5819819393310981, -8.188307929945822
13667.1948, -0.2369579009819578, 0.5819881563224536, -8.189460573044114
13679.247, -0.2370669483004315, 0.58199437331381, -8.190613216142415
13691.2992, -0.23717599561890435, 0.5820005903051664, -8.191765859240707
13703.3514, -0.2372850429373763, 0.5820068072965228, -8.19291850233899
13715.4036, -0.23739409025585, 0.5820130242878783, -8.194071145437283
13727.4558, -0.23750313757432195, 0.5820192412792355, -8.195223788535575
13739.508, -0.2376121848927948, 0.5820254582705919, -8.196376431633867
13751.5602, -0.2377212322112685, 0.5820316752619474, -8.19752907473216
13763.612399999998, -0.23783027952974134, 0.5820378922533038, -8.198681717830452
13775.664599999998, -0.23793932684821506, 0.5820441092446602, -8.199834360928753
13787.716799999998, -0.238048374166687, 0.5820503262360166, -8.200987004027036
13799.768999999998, -0.23815742148515895, 0.5820565432273721, -8.20213964712531
13811.821199999998, -0.23826646880363178, 0.5820627602187285, -8.203292290223603
13823.873399999999, -0.2383755161221055, 0.5820689772100849, -8.204444933321904
13835.925599999999, -0.23845852838535198, 0.5820737098943027, -8.205322382796547
13847.977799999999, -0.238535461854668, 0.5820780960151204, -8.206135578697884
13860.029999999999, -0.23861239532398493, 0.5820824821359389, -8.206948774599239
13872.082199999999, -0.23868932879330096, 0.5820868682567575, -8.207761970500584
13884.134399999999, -0.2387662622626161, 0.5820912543775751, -8.208575166401912
13896.186599999999, -0.23884319573193302, 0.5820956404983937, -8.209388362303267
13908.2388, -0.23892012920124905, 0.5821000266192122, -8.210201558204613
13920.291, -0.2389970626705642, 0.5821044127400299, -8.21101475410594
13932.3432, -0.239073996139882, 0.5821087988608493, -8.211827950007313
13944.3954, -0.23915092960919715, 0.5821131849816679, -8.21264114590865
13956.4476, -0.23922786307851407, 0.5821175711024864, -8.213454341810005
13968.4998, -0.2393047965478301, 0.5821219572233041, -8.214267537711342
13980.552, -0.23938173001714524, 0.5821263433441226, -8.215080733612679
13992.6042, -0.23945866348646128, 0.5821307294649412, -8.215893929514024
14004.6564, -0.2395355969557782, 0.5821351155857588, -8.21670712541537
14016.708599999998, -0.23961253042509512, 0.5821395017065774, -8.217520321316725
14028.760799999998, -0.23968946389441115, 0.5821438878273968, -8.21833351721808
14040.812999999998, -0.23976639736372718, 0.5821482739482153, -8.219146713119425
14052.865199999998, -0.23984333083304232, 0.582152660069033, -8.219959909020753
14064.917399999998, -0.23992026430235924, 0.5821570461898515, -8.220773104922108
14076.969599999999, -0.23999719777167527, 0.5821614323106701, -8.221586300823454
14089.021799999999, -0.24007413124099042, 0.5821658184314877, -8.222399496724782
14101.073999999999, -0.24015106471030823, 0.5821702045523063, -8.223212692626145
14113.126199999999, -0.24022799817962337, 0.5821745906731248, -8.224025888527482
14125.178399999999, -0.2403049316489394, 0.5821789767939425, -8.224839084428819
14137.230599999999, -0.24038186511825632, 0.5821833629147628, -8.225652280330191
14149.282799999999, -0.24045879858757324, 0.5821877490355805, -8.226465476231537
14161.335, -0.24053573205688927, 0.582192135156399, -8.227278672132883
14173.3872, -0.24061266552620442, 0.5821965212772175, -8.22809186803422
14185.4394, -0.24068959899552045, 0.5822009073980352, -8.228905063935557
14197.4916, -0.24076653246483737, 0.5822052935188538, -8.229718259836911
14209.5438, -0.2408434659341534, 0.5822096796396714, -8.230531455738248
14221.596, -0.24092039940347032, 0.58221406576049, -8.231344651639603
14233.6482, -0.24099733287278546, 0.5822184518813085, -8.23215784754094
14245.7004, -0.2410742663421015, 0.5822228380021279, -8.232971043442294
14257.7526, -0.24115119981141664, 0.5822272241229465, -8.233784239343631
14269.804799999998, -0.24122813328073445, 0.5822316102437641, -8.234597435244986
14281.856999999998, -0.2413050667500496, 0.5822359963645827, -8.235410631146323
14293.909199999998, -0.2413820002193665, 0.5822403824854012, -8.236223827047677
14305.961399999998, -0.24145893368868254, 0.5822447686062189, -8.237037022949014
14318.013599999998, -0.24153586715799769, 0.5822491547270374, -8.237850218850351
14330.065799999998, -0.2416128006273155, 0.582253540847856, -8.238663414751715
14342.117999999999, -0.24168973409663064, 0.5822579269686736, -8.239476610653043
14354.170199999999, -0.24176666756594756, 0.582262313089493, -8.240289806554406
14366.222399999999, -0.2418436010352636, 0.5822666992103116, -8.241103002455752
14378.274599999999, -0.24192053450457962, 0.5822710853311301, -8.241916198357098
14390.326799999999, -0.24199746797389654, 0.5822754714519478, -8.242729394258443
14402.378999999999, -0.24207440144321168, 0.5822798575727663, -8.24354259015978
14414.431199999999, -0.24215133491252772, 0.5822842436935849, -8.244355786061126
14426.4834, -0.24222826838184464, 0.5822886298144025, -8.245168981962472
14438.5356, -0.24230520185116067, 0.5822930159352211, -8.245982177863818
14450.5878, -0.2423821353204758, 0.5822974020560396, -8.246795373765154
14462.64, -0.24245906878979273, 0.5823017881768591, -8.247608569666518
14474.6922, -0.24253600225910876, 0.5823061742976767, -8.248421765567855
14486.7444, -0.2426129357284239, 0.5823105604184953, -8.249234961469192
14498.7966, -0.24268986919774171, 0.5823149465393138, -8.250048157370555
14510.8488, -0.24276680266705686, 0.5823193326601315, -8.250861353271883
14522.901, -0.2428437361363729, 0.58232371878095, -8.251674549173229
14534.953199999998, -0.24292066960568803, 0.5823281049017686, -8.252487745074566
14547.005399999998, -0.24299760307500584, 0.5823324910225862, -8.25330094097592
14559.057599999998, -0.24307453654432276, 0.5823368771434048, -8.254114136877275
14571.109799999998, -0.2431514700136379, 0.5823412632642242, -8.254927332778621
14583.161999999998, -0.24322840348295394, 0.5823456493850427, -8.255740528679967
14595.214199999999, -0.24330533695227086, 0.5823500355058604, -8.256553724581313
14607.266399999999, -0.2433822704215869, 0.5823544216266789, -8.257366920482658
14619.318599999999, -0.24345920389090203, 0.5823588077474975, -8.258180116383995
14631.370799999999, -0.24353613736021895, 0.5823631938683151, -8.258993312285341
14643.422999999999, -0.24361307082953498, 0.5823675799891337, -8.259806508186687
14655.475199999999, -0.24369000429885013, 0.5823719661099522, -8.260619704088024
14667.527399999999, -0.24376693776816616, 0.5823763522307699, -8.26143289998936
14679.5796, -0.24384387123748308, 0.5823807383515893, -8.262246095890724
14691.6318, -0.2439208047068, 0.5823851244724079, -8.263059291792079
14703.684, -0.24399773817611603, 0.5823895105932264, -8.263872487693424
14715.7362, -0.24407467164543117, 0.5823938967140441, -8.264685683594752
14727.7884, -0.2441516051147472, 0.5823982828348626, -8.265498879496098
14739.8406, -0.24422853858406413, 0.5824026689556812, -8.266312075397453
14751.8928, -0.24430547205338016, 0.5824070550764988, -8.26712527129879
14763.945, -0.24438240552269708, 0.5824114411973174, -8.267938467200144
14775.9972, -0.2444593389920131, 0.5824158273181368, -8.268751663101499
14788.049399999998, -0.24453627246132825, 0.5824202134389553, -8.269564859002836
14800.101599999998, -0.24461320593064517, 0.582424599559773, -8.270378054904182
14812.153799999998, -0.2446901393999612, 0.5824289856805915, -8.271191250805527
14824.205999999998, -0.24476707286927635, 0.5824333718014101, -8.272004446706864
14836.258199999998, -0.24484400633859416, 0.5824377579222277, -8.272817642608219
14848.310399999998, -0.2449209398079093, 0.5824421440430463, -8.273630838509556
14860.362599999999, -0.24499787327722533, 0.5824465301638648, -8.274444034410902
14872.414799999999, -0.24507480674654225, 0.5824509162846825, -8.275257230312247
14884.466999999999, -0.24515174021585917, 0.5824553024055028, -8.27607042621362
14896.519199999999, -0.2452286736851752, 0.5824596885263205, -8.276883622114957
14908.571399999999, -0.24530364251982206, 0.582463962639646, -8.27767605159468
14920.623599999999, -0.24537028196719657, 0.582467761879041, -8.278380438462376
14932.675799999999, -0.24543692141457019, 0.5824715611184361, -8.279084825330063
14944.728, -0.2455035608619447, 0.5824753603578312, -8.279789212197759
14956.7802, -0.24557020030932097, 0.5824791595972281, -8.28049359906549
14968.8324, -0.24563683975669548, 0.5824829588366232, -8.281197985933186
14980.8846, -0.24570347920406999, 0.5824867580760182, -8.281902372800882
14992.9368, -0.2457701186514436, 0.5824905573154142, -8.282606759668578
15004.989, -0.2458367580988181, 0.5824943565548093, -8.283311146536274
15017.0412, -0.2459033975461944, 0.5824981557942044, -8.284015533403988
15029.0934, -0.2459700369935689, 0.5825019550335995, -8.284719920271684
15041.1456, -0.2460366764409434, 0.5825057542729963, -8.285424307139397
15053.197799999998, -0.24610331588831702, 0.5825095535123914, -8.286128694007084
15065.249999999998, -0.24616995533569153, 0.5825133527517865, -8.28683308087478
15077.302199999998, -0.24623659478306603, 0.5825171519911825, -8.287537467742485
15089.354399999998, -0.24630323423044054, 0.5825209512305776, -8.288241854610181
15101.406599999998, -0.24636987367781504, 0.5825247504699727, -8.288946241477877
15113.458799999999, -0.24643651312518955, 0.5825285497093677, -8.289650628345573
15125.510999999999, -0.24650315257256405, 0.5825323489487646, -8.290355015213287
15137.563199999999, -0.24656979201993856, 0.5825361481881597, -8.291059402080982
15149.615399999999, -0.24663643146731395, 0.5825399474275548, -8.291763788948687
15161.667599999999, -0.24670307091468846, 0.5825437466669507, -8.292468175816392
15173.719799999999, -0.24676971036206297, 0.5825475459063458, -8.293172562684088
15185.771999999999, -0.24683634980943747, 0.5825513451457409, -8.293876949551784
15197.8242, -0.24690298925681198, 0.582555144385136, -8.29458133641948
15209.8764, -0.24696962870418737, 0.5825589436245329, -8.295285723287202
15221.9286, -0.24703626815156188, 0.582562742863928, -8.295990110154898
15233.9808, -0.24710290759893638, 0.582566542103323, -8.296694497022594
15246.033, -0.2471695470463109, 0.582570341342719, -8.297398883890299
15258.0852, -0.2472361864936854, 0.5825741405821141, -8.298103270757995
15270.1374, -0.2473028259410599, 0.5825779398215092, -8.29880765762569
15282.1896, -0.24736946538843352, 0.5825817390609043, -8.299512044493378
15294.2418, -0.24743610483580802, 0.5825855383003002, -8.300216431361083
15306.293999999998, -0.24750274428318253, 0.5825893375396962, -8.300920818228787
15318.346199999998, -0.24756938373055704, 0.5825931367790913, -8.301625205096483
15330.398399999998, -0.24763602317793154, 0.5825969360184873, -8.302329591964188
15342.450599999998, -0.24770266262530694, 0.5826007352578824, -8.303033978831893
15354.502799999998, -0.24776930207268144, 0.5826045344972774, -8.303738365699589
15366.554999999998, -0.24783594152005595, 0.5826083337366725, -8.304442752567285
15378.607199999999, -0.24790258096743045, 0.5826121329760685, -8.30514713943499
15390.659399999999, -0.24794066790233593, 0.5826143043833838, -8.305549722857197
15402.711599999999, -0.2479570417099186, 0.5826152378847462, -8.305722795946648
15414.763799999999, -0.2479734155175013, 0.5826161713861069, -8.305895869036082
15426.815999999999, -0.2479897893250831, 0.5826171048874675, -8.306068942125506
15438.868199999999, -0.24800616313266577, 0.5826180383888282, -8.30624201521494
15450.920399999999, -0.24802253694024845, 0.5826189718901889, -8.306415088304373
15462.9726, -0.24803891074783113, 0.5826199053915504, -8.306588161393815
15475.0248, -0.24805528455541292, 0.582620838892911, -8.30676123448324
15487.077, -0.2480716583629956, 0.5826217723942726, -8.306934307572682
15499.1292, -0.2480880321705783, 0.5826227058956341, -8.307107380662124
15511.1814, -0.24810440597816097, 0.5826236393969948, -8.307280453751558
15523.2336, -0.24812077978574276, 0.5826245728983555, -8.307453526840982
15535.2858, -0.24813715359332544, 0.5826255063997161, -8.307626599930416
15547.338, -0.24815352740090812, 0.5826264399010768, -8.307799673019849
15559.390199999998, -0.2481699012084908, 0.5826273734024392, -8.3079727461093
15571.442399999998, -0.2481862750160726, 0.5826283069037999, -8.308145819198725
15583.494599999998, -0.24820264882365528, 0.5826292404051605, -8.308318892288158
15595.546799999998, -0.24821902263123796, 0.5826301739065212, -8.308491965377591
15607.598999999998, -0.24823539643882064, 0.5826311074078827, -8.308665038467034
15619.651199999998, -0.24825177024640244, 0.5826320409092434, -8.308838111556458
15631.703399999999, -0.24826814405398512, 0.582632974410604, -8.309011184645891
15643.755599999999, -0.2482845178615678, 0.5826339079119665, -8.309184257735343
15655.807799999999, -0.24830089166915137, 0.5826348414133271, -8.309357330824785
15667.859999999999, -0.24831726547673227, 0.5826357749146878, -8.3095304039142
15679.912199999999, -0.24833363928431673, 0.5826367084160484, -8.309703477003652
15691.964399999999, -0.24835001309189764, 0.5826376419174091, -8.309876550093067
15704.016599999999, -0.24836638689948032, 0.5826385754187706, -8.31004962318251
15716.0688, -0.2483827607070621, 0.5826395089201313, -8.310222696271934
15728.121, -0.24839913451464568, 0.5826404424214928, -8.310395769361385
15740.1732, -0.24841550832222747, 0.5826413759228544, -8.310568842450818
15752.2254, -0.24843188212981104, 0.582642309424215, -8.31074191554026
15764.2776, -0.24844825593739195, 0.5826432429255757, -8.310914988629676
15776.3298, -0.24846462974497552, 0.5826441764269363, -8.311088061719119
15788.382, -0.2484810035525573, 0.582645109928297, -8.311261134808543
15800.4342, -0.24849737736014088, 0.5826460434296576, -8.311434207897985
15812.486399999998, -0.24851375116772356, 0.5826469769310201, -8.311607280987436
15824.538599999998, -0.24853012497530536, 0.5826479104323807, -8.311780354076861
15836.590799999998, -0.24854649878288804, 0.5826488439337414, -8.311953427166294
15848.642999999998, -0.24856287259047072, 0.5826497774351029, -8.312126500255737
15860.695199999998, -0.2485792463980534, 0.5826507109364636, -8.31229957334517
15872.747399999998, -0.2485956202056352, 0.5826516444378242, -8.312472646434594
15884.799599999998, -0.24861199401321787, 0.5826525779391867, -8.312645719524046
15896.851799999999, -0.24862836782080056, 0.5826535114405473, -8.312818792613479
15908.903999999999, -0.24864474162838324, 0.582654444941908, -8.312991865702912
15920.956199999999, -0.24866111543596503, 0.5826553784432686, -8.313164938792337
15933.008399999999, -0.2486774892435477, 0.5826563119446293, -8.31333801188177
15945.060599999999, -0.2486938630511304, 0.5826572454459908, -8.313511084971212
15957.112799999999, -0.24871023685871307, 0.5826581789473515, -8.313684158060646
15969.164999999999, -0.24872661066629487, 0.582659112448713, -8.31385723115008
15981.2172, -0.24874298447387755, 0.5826600459500746, -8.314030304239521
15993.2694, -0.24875935828146023, 0.5826609794514352, -8.314203377328955
16005.3216, -0.2487757320890429, 0.5826619129527959, -8.314376450418388
16017.3738, -0.2487921058966247, 0.5826628464541566, -8.314549523507813
16029.426, -0.24880847970420739, 0.5826637799555172, -8.314722596597246
16041.4782, -0.24882485351179007, 0.5826647134568796, -8.314895669686697
16053.5304, -0.24884122731937275, 0.5826656469582403, -8.31506874277613
16065.5826, -0.24885760112695454, 0.582666580459601, -8.315241815865555
16077.634799999998, -0.24887397493453722, 0.5826675139609616, -8.315414888954988
16089.686999999998, -0.2488903487421199, 0.5826684474623232, -8.31558796204443
16101.739199999998, -0.24890672254970347, 0.5826693809636838, -8.315761035133873
16113.791399999998, -0.24892309635728438, 0.5826703144650445, -8.315934108223288
16125.843599999998, -0.24893947016486706, 0.5826712479664069, -8.31610718131274
16137.895799999998, -0.24895584397244974, 0.5826721814677676, -8.316280254402173
16149.947999999999, -0.24897221778003242, 0.5826731149691282, -8.316453327491606
16162.000199999999, -0.24898859158761422, 0.5826740484704889, -8.31662640058103
16174.052399999999, -0.24900496539519779, 0.5826749819718495, -8.316799473670473
16186.104599999999, -0.24902133920277958, 0.5826759154732102, -8.316972546759898
16198.156799999999, -0.24903771301036315, 0.5826768489745717, -8.317145619849349
16210.208999999999, -0.24905408681794583, 0.5826777824759333, -8.317318692938791
16222.261199999999, -0.24907046062552674, 0.5826787159772939, -8.317491766028207
16234.3134, -0.24908683443310942, 0.5826796494786555, -8.317664839117649
16246.3656, -0.24910320824069299, 0.5826805829800161, -8.317837912207091
16258.4178, -0.24911958204827567, 0.5826815164813768, -8.318010985296524
16270.47, -0.24913595585585746, 0.5826824499827374, -8.318184058385949
16282.5222, -0.24915232966344014, 0.5826833834840981, -8.318357131475382
16294.5744, -0.24916870347102282, 0.5826843169854605, -8.318530204564833
16306.6266, -0.2491850772786055, 0.5826852504868212, -8.318703277654267
16318.6788, -0.2492014510861873, 0.5826861839881818, -8.318876350743691
16330.730999999998, -0.2492178248937691, 0.5826871174895434, -8.319049423833125
16342.783199999998, -0.24923419870135266, 0.582688050990904, -8.319222496922567
16354.835399999998, -0.24925057250893534, 0.5826889844922647, -8.319395570012
16366.887599999998, -0.24926694631651714, 0.5826899179936271, -8.319568643101443
16378.939799999998, -0.24928332012409982, 0.5826908514949878, -8.319741716190876
16390.992, -0.2492996939316825, 0.5826917849963484, -8.31991478928031
16403.0442, -0.24931606773926518, 0.5826927184977091, -8.320087862369743
16415.0964, -0.24933244154684697, 0.5826936519990698, -8.320260935459167
16427.1486, -0.24934881535442965, 0.5826945855004304, -8.3204340085486
16439.2008, -0.24936518916201234, 0.582695519001792, -8.320607081638043
16451.253, -0.24938156296959502, 0.5826964525031535, -8.320780154727485
16463.3052, -0.2493979367771768, 0.5826973860045142, -8.32095322781691
16475.357399999997, -0.2494143105847595, 0.5826983195058757, -8.321126300906352
16487.4096, -0.24943068439234217, 0.5826992530072364, -8.321299373995785
16499.461799999997, -0.24944705819992485, 0.582700186508597, -8.321472447085219
16511.514, -0.24946343200750665, 0.5827011200099577, -8.321645520174643
16523.566199999997, -0.24947980581508933, 0.5827020535113183, -8.321818593264076
16535.6184, -0.249496179622672, 0.5827029870126808, -8.321991666353528
16547.670599999998, -0.2495125534302547, 0.5827039205140414, -8.322164739442961
16559.7228, -0.24952892723783648, 0.5827048540154021, -8.322337812532385
16571.774999999998, -0.24954530104541917, 0.5827057875167636, -8.322510885621828
16583.8272, -0.24956167485300185, 0.5827067210181243, -8.322683958711261
16595.879399999998, -0.24957804866058542, 0.5827076545194849, -8.322857031800703
16607.9316, -0.24959442246816632, 0.5827085880208474, -8.323030104890137
16619.983799999998, -0.24961079627575078, 0.582709521522208, -8.323203177979588
16632.036, -0.24962717008333168, 0.5827104550235687, -8.323376251069003
16644.0882, -0.24964354389091525, 0.5827113885249293, -8.323549324158446
16656.1404, -0.24965991769849616, 0.58271232202629, -8.323722397247861
16668.1926, -0.24967629150607973, 0.5827132555276506, -8.323895470337304
16680.2448, -0.24969266531366152, 0.5827141890290122, -8.324068543426737
16692.297, -0.2497090391212442, 0.5827151225303737, -8.32424161651618
16704.3492, -0.249725412928826, 0.5827160560317344, -8.324414689605604
16716.4014, -0.24974178673640957, 0.5827169895330959, -8.324587762695055
16728.453599999997, -0.24975816054399225, 0.5827179230344566, -8.324760835784488
16740.5058, -0.24977453435157493, 0.5827188565358172, -8.324933908873922
16752.557999999997, -0.2497909081591576, 0.5827197900371779, -8.325106981963355
16764.6102, -0.2498072819667394, 0.5827207235385385, -8.32528005505278
16776.662399999997, -0.2498236557743212, 0.582721657039901, -8.325453128142222
16788.7146, -0.24984002958190477, 0.5827225905412616, -8.325626201231664
16800.766799999998, -0.24985640338948745, 0.5827235240426223, -8.325799274321097
16812.819, -0.24987277719706924, 0.5827244575439838, -8.32597234741053
16824.871199999998, -0.24988915100465192, 0.5827253910453445, -8.326145420499964
16836.9234, -0.2499055248122346, 0.5827263245467051, -8.326318493589397
16848.975599999998, -0.24992189861981728, 0.5827272580480658, -8.32649156667883
16861.0278, -0.24993827242739908, 0.5827281915494282, -8.326664639768273
16873.079999999998, -0.24995464623498176, 0.5827291250507889, -8.326837712857706
16885.1322, -0.24997102004256444, 0.5827300585521495, -8.32701078594714
16897.1844, -0.24998739385014712, 0.5827309920535102, -8.327183859036573
16909.2366, -0.2500037676577289, 0.5827319255548709, -8.327356932125998
16921.2888, -0.2500201414653116, 0.5827328590562324, -8.32753000521544
16933.341, -0.2500365152728943, 0.5827337925575939, -8.327703078304882
16945.3932, -0.25005288908047696, 0.5827347260589546, -8.327876151394316
16957.4454, -0.25006926288805875, 0.5827356595603161, -8.328049224483749
16969.4976, -0.25008563669564143, 0.5827365930616768, -8.328222297573182
16981.549799999997, -0.2501020105032241, 0.5827375265630375, -8.328395370662616
16993.602, -0.2501183843108068, 0.5827384600643981, -8.328568443752049
17005.654199999997, -0.2501347581183886, 0.5827393935657588, -8.328741516841474
17017.7064, -0.25015113192597127, 0.5827403270671212, -8.328914589930925
17029.758599999997, -0.25016750573355395, 0.5827412605684819, -8.329087663020358
17041.8108, -0.25018387954113663, 0.5827421940698425, -8.329260736109791
17053.862999999998, -0.2502002533487184, 0.5827431275712041, -8.329433809199225
17065.9152, -0.2502166271563029, 0.5827440610725647, -8.329606882288676
17077.967399999998, -0.2502330009638838, 0.5827449945739254, -8.329779955378092
17090.0196, -0.25024937477146647, 0.582745928075286, -8.329953028467525
17102.071799999998, -0.25026574857904826, 0.5827468615766485, -8.330126101556967
17114.124, -0.25028212238663183, 0.5827477950780091, -8.33029917464641
17126.176199999998, -0.2502984961942136, 0.5827487285793698, -8.330472247735834
17138.2284, -0.2503148700017972, 0.5827496620807304, -8.330645320825276
17150.2806, -0.2503312438093781, 0.5827505955820911, -8.330818393914692
17162.3328, -0.2503476176169608, 0.5827515290834526, -8.330991467004134
17174.385, -0.25036399142454435, 0.5827524625848142, -8.331164540093585
17186.4372, -0.25038036523212703, 0.5827533960861748, -8.331337613183019
17198.4894, -0.2503967390397097, 0.5827543295875364, -8.33151068627246
17210.5416, -0.2504131128472915, 0.582755263088897, -8.331683759361885
17222.5938, -0.2504294866548733, 0.5827561965902577, -8.33185683245131
17234.645999999997, -0.25044586046245687, 0.5827571300916183, -8.332029905540752
17246.6982, -0.25046223427003955, 0.582758063592979, -8.332202978630185
17258.750399999997, -0.25047860807762135, 0.5827589970943414, -8.332376051719628
17270.8026, -0.250494981885204, 0.5827599305957021, -8.332549124809061
17282.854799999997, -0.2505113556927867, 0.5827608640970627, -8.332722197898494
17294.907, -0.2505277295003694, 0.5827617975984243, -8.332895270987937
17306.959199999998, -0.2505441033079512, 0.5827627310997849, -8.333068344077361
17319.0114, -0.25056047711553386, 0.5827636646011456, -8.333241417166795
17331.063599999998, -0.25057685092311655, 0.5827645981025062, -8.333414490256228
17343.1158, -0.2505932247306992, 0.5827655316038687, -8.333587563345679
17355.167999999998, -0.250609598538281, 0.5827664651052293, -8.333760636435104
17367.2202, -0.2506259723458637, 0.58276739860659, -8.333933709524537
17379.272399999998, -0.2506423461534464, 0.5827683321079506, -8.33410678261397
17391.3246, -0.25065871996102906, 0.5827692656093113, -8.334279855703404
17403.3768, -0.25067509376861086, 0.5827701991106728, -8.334452928792837
17415.429, -0.25069146757619354, 0.5827711326120344, -8.33462600188228
17427.4812, -0.2507078413837762, 0.582772066113395, -8.334799074971713
17439.5334, -0.2507242151913589, 0.5827729996147566, -8.334972148061155
17451.5856, -0.2507405889989407, 0.5827739331161172, -8.33514522115058
17463.6378, -0.2507569628065234, 0.5827748666174779, -8.335318294240013
17475.69, -0.25077333661410606, 0.5827758001188386, -8.335491367329446
17487.742199999997, -0.25078971042168874, 0.5827767336201992, -8.33566444041888
17499.7944, -0.25080608422927053, 0.5827776671215616, -8.335837513508322
17511.846599999997, -0.250822458036855, 0.5827786006229223, -8.336010586597773
17523.8988, -0.2508388318444359, 0.582779534124283, -8.336183659687189
17535.950999999997, -0.2508552056520186, 0.5827804676256436, -8.336356732776622
17548.0032, -0.25087157945960037, 0.5827814011270052, -8.336529805866055
17560.055399999997, -0.25088795326718305, 0.5827823346283658, -8.336702878955489
17572.1076, -0.25090432707476573, 0.5827832681297265, -8.336875952044922
17584.159799999998, -0.2509207008823493, 0.5827842016310889, -8.337049025134382
17596.212, -0.2509370746899302, 0.5827851351324496, -8.337222098223798
17608.264199999998, -0.2509534484975138, 0.5827860686338102, -8.33739517131324
17620.3164, -0.25096982230509557, 0.5827870021351709, -8.337568244402664
17632.368599999998, -0.25098619611267914, 0.5827879356365315, -8.337741317492107
17644.4208, -0.25100256992026004, 0.5827888691378931, -8.337914390581531
17656.472999999998, -0.2510189437278436, 0.5827898026392546, -8.338087463670982
17668.5252, -0.2510353175354254, 0.5827907361406153, -8.338260536760407
17680.5774, -0.251051691343009, 0.5827916696419768, -8.338433609849858
17692.6296, -0.25106806515059166, 0.5827926031433375, -8.338606682939291
17704.6818, -0.25108443895817345, 0.5827935366446981, -8.338779756028716
17716.734, -0.25110081276575613, 0.5827944701460588, -8.33895282911815
17728.7862, -0.2511171865733388, 0.5827954036474194, -8.339125902207583
17740.8384, -0.2511335603809197, 0.5827963371487819, -8.339298975297016
17752.8906, -0.2511499341885033, 0.5827972706501425, -8.339472048386458
17764.942799999997, -0.25116630799608597, 0.5827982041515032, -8.339645121475892
17776.995, -0.25118268180366865, 0.5827991376528638, -8.339818194565325
17789.047199999997, -0.25119905561125133, 0.5828000711542254, -8.339991267654767
17801.0994, -0.2512154294188331, 0.582801004655586, -8.340164340744192
17813.151599999997, -0.2512318032264158, 0.5828019381569467, -8.340337413833625
17825.2038, -0.2512481770339985, 0.5828028716583091, -8.340510486923076
17837.255999999998, -0.25126455084158117, 0.5828038051596698, -8.34068356001251
17849.3082, -0.25128092464916296, 0.5828047386610304, -8.340856633101934
17861.360399999998, -0.25129729845674564, 0.5828056721623911, -8.341029706191367
17873.4126, -0.2513136722643283, 0.5828066056637518, -8.3412027792808
17885.464799999998, -0.251330046071911, 0.5828075391651133, -8.341375852370243
17897.517, -0.2513464198794928, 0.582808472666474, -8.341548925459668
17909.569199999998, -0.2513627936870755, 0.5828094061678355, -8.34172199854911
17921.6214, -0.25137916749465816, 0.582810339669197, -8.341895071638552
17933.6736, -0.25139554130224084, 0.5828112731705577, -8.342068144727985
17945.7258, -0.25141191510982264, 0.5828122066719184, -8.34224121781741
17957.778, -0.2514282889174053, 0.582813140173279, -8.342414290906843
17969.8302, -0.251444662724988, 0.5828140736746397, -8.342587363996277
17981.8824, -0.2514610365325707, 0.5828150071760021, -8.342760437085728
17993.9346, -0.2514774103401525, 0.5828159406773628, -8.342933510175152
18005.9868, -0.25149378414773516, 0.5828168741787234, -8.343106583264586
18018.038999999997, -0.25151015795531784, 0.5828178076800841, -8.343279656354019
18030.0912, -0.2515265317629014, 0.5828187411814456, -8.34345272944347
18042.143399999997, -0.2515429055704823, 0.5828196746828063, -8.343625802532886
18054.1956, -0.251559279378065, 0.5828206081841669, -8.34379887562232
18066.247799999997, -0.25157565318564856, 0.5828215416855294, -8.34397194871178
18078.3, -0.25159202699323036, 0.58282247518689, -8.344145021801204
18090.352199999998, -0.25160840080081215, 0.5828234086882507, -8.344318094890628
18102.4044, -0.2516247746083957, 0.5828243421896113, -8.34449116798007
18114.456599999998, -0.2516411484159775, 0.582825275690972, -8.344664241069495
18126.5088, -0.2516575222235611, 0.5828262091923335, -8.344837314158946
18138.560999999998, -0.251673896031142, 0.5828271426936942, -8.345010387248362
18150.6132, -0.25169026983872556, 0.5828280761950557, -8.345183460337813
18162.665399999998, -0.25170664364630824, 0.5828290096964173, -8.345356533427255
18174.7176, -0.2517230174538909, 0.5828299431977779, -8.345529606516688
18186.7698, -0.2517393912614718, 0.5828308766991386, -8.345702679606104
18198.822, -0.2517557650690554, 0.5828318102004992, -8.345875752695546
18210.8742, -0.2517721388766372, 0.5828327437018599, -8.34604882578497
18222.9264, -0.25178851268422076, 0.5828336772032223, -8.34622189887443
18234.9786, -0.25180488649180344, 0.582834610704583, -8.346394971963864
18247.0308, -0.25182126029938523, 0.5828355442059436, -8.346568045053289
18259.083, -0.2518376341069679, 0.5828364777073043, -8.346741118142722
18271.135199999997, -0.2518540079145506, 0.5828374112086658, -8.346914191232164
18283.1874, -0.2518703817221333, 0.5828383447100265, -8.347087264321598
18295.239599999997, -0.25188675552971507, 0.5828392782113871, -8.347260337411022
18307.2918, -0.25190312933729775, 0.5828402117127496, -8.347433410500473
18319.343999999997, -0.25191950314488043, 0.5828411452141102, -8.347606483589907
18331.3962, -0.2519358769524631, 0.5828420787154709, -8.34777955667934
18343.448399999997, -0.2519522507600449, 0.5828430122168315, -8.347952629768765
18355.5006, -0.2519686245676276, 0.5828439457181922, -8.348125702858198
18367.552799999998, -0.25198499837521027, 0.5828448792195537, -8.34829877594764
18379.605, -0.25200137218279295, 0.5828458127209144, -8.348471849037074
18391.657199999998, -0.25201774599037474, 0.582846746222276, -8.348644922126507
18403.7094, -0.2520341197979574, 0.5828476797236375, -8.34881799521595
18415.761599999998, -0.2520504936055401, 0.5828486132249981, -8.348991068305383
18427.8138, -0.2520668674131228, 0.5828495467263588, -8.349164141394816
18439.865999999998, -0.2520832412207046, 0.5828504802277195, -8.34933721448424
18451.9182, -0.25209961502828726, 0.5828514137290801, -8.349510287573674
18463.9704, -0.25211598883586994, 0.5828523472304408, -8.349683360663107
18476.0226, -0.2521323626434526, 0.5828532807318032, -8.349856433752558
18488.0748, -0.2521487364510344, 0.5828542142331639, -8.350029506841983
18500.127, -0.252165110258618, 0.5828551477345245, -8.350202579931425
18512.1792, -0.2521814840661998, 0.5828560812358861, -8.350375653020858
18524.231399999997, -0.25219785787378335, 0.5828570147372467, -8.3505487261103
18536.2836, -0.25221423168136425, 0.5828579482386074, -8.350721799199716
18548.335799999997, -0.2522306054889478, 0.5828588817399698, -8.350894872289176
18560.388, -0.2522469792965296, 0.5828598152413305, -8.3510679453786
18572.440199999997, -0.2522633531041132, 0.5828607487426911, -8.351241018468043
18584.4924, -0.2522797269116941, 0.5828616822440518, -8.351414091557459
18596.544599999997, -0.25229610071927766, 0.5828626157454124, -8.3515871646469
18608.5968, -0.25231247452686034, 0.5828635492467731, -8.351760237736334
18620.648999999998, -0.252328848334443, 0.5828644827481346, -8.351933310825777
18632.7012, -0.25234522214202393, 0.5828654162494962, -8.352106383915201
18644.753399999998, -0.2523615959496075, 0.5828663497508568, -8.352279457004643
18656.8056, -0.2523779697571893, 0.5828672832522184, -8.352452530094077
18668.857799999998, -0.25239434356477286, 0.582868216753579, -8.352625603183519
18680.91, -0.25241071737235554, 0.5828691502549397, -8.352798676272952
18692.962199999998, -0.25242709117993734, 0.5828700837563003, -8.352971749362377
18705.0144, -0.25244346498752, 0.582871017257661, -8.35314482245181
18717.0666, -0.2524598387951027, 0.5828719507590234, -8.353317895541261
18729.1188, -0.2524762126026854, 0.5828728842603841, -8.353490968630695
18741.171, -0.2524925864102672, 0.5828738177617447, -8.35366404172012
18753.2232, -0.25250896021784985, 0.5828747512631063, -8.353837114809561
18765.2754, -0.25252533402543254, 0.5828756847644669, -8.354010187898995
18777.327599999997, -0.2525417078330152, 0.5828766182658276, -8.354183260988428
18789.3798, -0.252558081640597, 0.58287755176719, -8.35435633407787
18801.431999999997, -0.2525744554481797, 0.5828784852685507, -8.354529407167304
18813.4842, -0.2525908292557624, 0.5828794187699113, -8.354702480256737
18825.536399999997, -0.25260720306334505, 0.582880352271272, -8.35487555334617
18837.5886, -0.25262357687092685, 0.5828812857726327, -8.355048626435595
18849.640799999997, -0.25263995067850953, 0.5828822192739933, -8.355221699525028
18861.693, -0.2526563244860922, 0.5828831527753549, -8.35539477261447
18873.745199999998, -0.2526726982936749, 0.5828840862767164, -8.355567845703913
18885.7974, -0.2526890721012567, 0.582885019778077, -8.355740918793337
18897.849599999998, -0.25270544590883937, 0.5828859532794386, -8.35591399188278
18909.9018, -0.25272181971642205, 0.5828868867807993, -8.356087064972213
18921.953999999998, -0.25273819352400473, 0.5828878202821599, -8.356260138061646
18934.0062, -0.2527545673315865, 0.5828887537835206, -8.35643321115107
18946.058399999998, -0.2527709411391692, 0.5828896872848812, -8.356606284240504
18958.1106, -0.2527873149467519, 0.5828906207862437, -8.356779357329955
18970.1628, -0.25280368875433457, 0.5828915542876043, -8.356952430419389
18982.215, -0.25282006256191636, 0.582892487788965, -8.357125503508813
18994.2672, -0.25283643636949904, 0.5828934212903265, -8.357298576598255
19006.3194, -0.2528528101770817, 0.5828943547916872, -8.357471649687689
19018.3716, -0.2528691839846653, 0.5828952882930478, -8.357644722777131
19030.423799999997, -0.2528855577922462, 0.5828962217944103, -8.357817795866564
19042.476, -0.25290193159982977, 0.5828971552957709, -8.357990868956007
19054.528199999997, -0.25291830540741156, 0.5828980887971316, -8.358163942045431
19066.5804, -0.25293467921499513, 0.5828990222984922, -8.358337015134873
19078.632599999997, -0.25295105302257603, 0.5828999557998529, -8.358510088224289
19090.6848, -0.2529674268301596, 0.5829008893012135, -8.358683161313731
19102.736999999997, -0.2529838006377414, 0.5829018228025751, -8.358856234403165
19114.7892, -0.25300017444532497, 0.5829027563039366, -8.359029307492616
19126.841399999998, -0.25301654825290765, 0.5829036898052973, -8.35920238058205
19138.8936, -0.25303292206048944, 0.5829046233066588, -8.359375453671483
19150.945799999998, -0.2530492958680721, 0.5829055568080195, -8.359548526760916
19162.998, -0.2530656696756548, 0.5829064903093801, -8.35972159985035
19175.050199999998, -0.2530820434832357, 0.5829074238107408, -8.359894672939765
19187.1024, -0.2530984172908193, 0.5829083573121014, -8.360067746029207
19199.154599999998, -0.25311479109840196, 0.5829092908134639, -8.360240819118658
19211.2068, -0.25313116490598464, 0.5829102243148245, -8.360413892208092
19223.259, -0.2531475387135673, 0.5829111578161852, -8.360586965297525
19235.3112, -0.2531639125211491, 0.5829120913175467, -8.360760038386958
19247.3634, -0.2531802863287318, 0.5829130248189074, -8.360933111476392
19259.4156, -0.2531966601363145, 0.582913958320268, -8.361106184565825
19271.4678, -0.25321303394389716, 0.5829148918216305, -8.361279257655276
19283.519999999997, -0.25322940775147895, 0.5829158253229911, -8.3614523307447
19295.5722, -0.25324578155906163, 0.5829167588243518, -8.361625403834134
19307.624399999997, -0.2532621553666443, 0.5829176923257124, -8.361798476923568
19319.6766, -0.253278529174227, 0.5829186258270731, -8.361971550013001
19331.728799999997, -0.2532949029818088, 0.5829195593284338, -8.362144623102425
19343.781, -0.25331127678939147, 0.5829204928297953, -8.362317696191868
19355.833199999997, -0.25332765059697415, 0.5829214263311568, -8.36249076928131
19367.8854, -0.25334402440455683, 0.5829223598325175, -8.362663842370743
19379.937599999997, -0.2533603982121386, 0.582923293333879, -8.362836915460177
19391.9898, -0.2533767720197213, 0.5829242268352397, -8.36300998854961
19404.041999999998, -0.253393145827304, 0.5829251603366004, -8.363183061639043
19416.0942, -0.25340951963488667, 0.582926093837961, -8.363356134728477
19428.146399999998, -0.25342589344246846, 0.5829270273393217, -8.363529207817901
19440.1986, -0.25344226725005115, 0.5829279608406841, -8.363702280907352
19452.250799999998, -0.2534586410576338, 0.5829288943420448, -8.363875353996786
19464.303, -0.2534750148652174, 0.5829298278434054, -8.364048427086228
19476.355199999998, -0.2534913886727983, 0.582930761344767, -8.364221500175653
19488.4074, -0.25350776248038187, 0.5829316948461276, -8.364394573265095
19500.4596, -0.25352413628796366, 0.5829326283474883, -8.36456764635452
19512.5118, -0.25354051009554546, 0.5829335618488489, -8.364740719443944
19524.564, -0.25355688390312814, 0.5829344953502114, -8.364913792533395
19536.6162, -0.2535732577107117, 0.582935428851572, -8.365086865622837
19548.6684, -0.2535896315182935, 0.5829363623529327, -8.365259938712262
19560.720599999997, -0.25360600532587707, 0.5829372958542933, -8.365433011801704
19572.7728, -0.253622379133458, 0.582938229355654, -8.36560608489112
19584.824999999997, -0.25363875294104155, 0.5829391628570155, -8.36577915798057
19596.8772, -0.25365512674862334, 0.5829400963583771, -8.365952231070004
19608.929399999997, -0.2536715005562069, 0.5829410298597377, -8.366125304159446
19620.9816, -0.2536878743637878, 0.5829419633610993, -8.36629837724887
19633.033799999997, -0.2537042481713714, 0.5829428968624599, -8.366471450338313
19645.086, -0.2537206219789532, 0.5829438303638206, -8.366644523427738
19657.138199999998, -0.25373699578653675, 0.5829447638651812, -8.36681759651718
19669.1904, -0.2537533695941194, 0.5829456973665419, -8.366990669606613
19681.242599999998, -0.2537697434017012, 0.5829466308679043, -8.367163742696055
19693.2948, -0.2537861172092839, 0.582947564369265, -8.367336815785489
19705.346999999998, -0.2538024910168666, 0.5829484978706256, -8.367509888874922
19717.3992, -0.25381886482444926, 0.5829494313719863, -8.367682961964356
19729.451399999998, -0.25383523863203106, 0.5829503648733478, -8.367856035053789
19741.5036, -0.25385161243961374, 0.5829512983747085, -8.368029108143222
19753.5558, -0.2538679862471964, 0.5829522318760691, -8.368202181232656
19765.608, -0.2538843600547791, 0.5829531653774316, -8.368375254322107
19777.6602, -0.2539007338623609, 0.5829540988787922, -8.368548327411531
19789.7124, -0.2539171076699436, 0.5829550323801529, -8.368721400500965
19801.7646, -0.25393348147752626, 0.5829559658815135, -8.368894473590398
19813.816799999997, -0.25394985528510894, 0.5829568993828742, -8.369067546679831
19825.869, -0.25396622909269073, 0.5829578328842357, -8.369240619769265
19837.921199999997, -0.2539826029002734, 0.5829587663855973, -8.369413692858707
19849.9734, -0.2539989767078561, 0.582959699886958, -8.36958676594814
19862.025599999997, -0.2540153505154388, 0.5829606333883195, -8.369759839037583
19874.0778, -0.25403172432302057, 0.5829615668896801, -8.369932912127007
19886.129999999997, -0.25404809813060325, 0.5829625003910408, -8.37010598521644
19898.1822, -0.25406447193818593, 0.5829634338924015, -8.370279058305874
19910.234399999998, -0.2540808457457686, 0.5829643673937621, -8.370452131395307
19922.2866, -0.2540972195533504, 0.5829653008951245, -8.37062520448475
19934.338799999998, -0.2541135933609331, 0.5829662343964852, -8.370798277574183
19946.391, -0.25412996716851577, 0.5829671678978459, -8.370971350663616
19958.443199999998, -0.25414634097609934, 0.5829681013992065, -8.371144423753059
19970.4954, -0.25416271478368024, 0.5829690349005681, -8.371317496842483
19982.547599999998, -0.2541790885912638, 0.5829699684019287, -8.371490569931925
19994.5998, -0.2541954623988456, 0.5829709019032894, -8.37166364302135
20006.652, -0.2542118362064292, 0.5829718354046518, -8.37183671611081
20018.7042, -0.2542282100140101, 0.5829727689060125, -8.372009789200225
20030.7564, -0.25424458382159365, 0.5829737024073731, -8.372182862289668
20042.8086, -0.25426095762917544, 0.5829746359087338, -8.372355935379092
20054.8608, -0.254277331436759, 0.5829755694100944, -8.372529008468534
20066.912999999997, -0.2542937052443399, 0.582976502911456, -8.372702081557959
20078.9652, -0.2543100790519235, 0.5829774364128175, -8.37287515464741
20091.017399999997, -0.2543264528595053, 0.5829783699141782, -8.373048227736835
20103.0696, -0.25434282666708885, 0.5829793034155397, -8.373221300826286
20115.121799999997, -0.25435920047467153, 0.5829802369169004, -8.373394373915719
20127.174, -0.2543755742822533, 0.582981170418261, -8.373567447005144
20139.226199999997, -0.254391948089836, 0.5829821039196217, -8.373740520094577
20151.2784, -0.2544083218974187, 0.5829830374209823, -8.37391359318401
20163.330599999998, -0.25442469570500137, 0.5829839709223448, -8.374086666273461
20175.3828, -0.25444106951258316, 0.5829849044237054, -8.374259739362886
20187.434999999998, -0.25445744332016584, 0.5829858379250661, -8.37443281245232
20199.4872, -0.2544738171277485, 0.5829867714264267, -8.374605885541753
20211.539399999998, -0.2544901909353312, 0.5829877049277883, -8.374778958631195
20223.5916, -0.254506564742913, 0.5829886384291489, -8.37495203172062
20235.643799999998, -0.2545229385504957, 0.5829895719305096, -8.375125104810053
20247.696, -0.25453931235807836, 0.582990505431872, -8.375298177899504
20259.748199999998, -0.25455568616566104, 0.5829914389332327, -8.375471250988937
20271.8004, -0.25457205997324284, 0.5829923724345933, -8.375644324078362
20283.8526, -0.2545884337808255, 0.582993305935954, -8.375817397167795
20295.9048, -0.2546048075884082, 0.5829942394373147, -8.375990470257229
20307.957, -0.2546211813959909, 0.5829951729386762, -8.37616354334667
20320.009199999997, -0.2546375552035727, 0.5829961064400377, -8.376336616436104
20332.0614, -0.25465392901115536, 0.5829970399413984, -8.376509689525538
20344.113599999997, -0.25467030281873804, 0.5829979734427599, -8.37668276261498
20356.1658, -0.2546866766263207, 0.5829989069441206, -8.376855835704413
20368.217999999997, -0.2547030504339025, 0.5829998404454813, -8.377028908793838
20380.2702, -0.2547194242414852, 0.5830007739468419, -8.377201981883271
20392.322399999997, -0.2547357980490679, 0.5830017074482026, -8.377375054972704
20404.3746, -0.25475160952619547, 0.5830026088900544, -8.377542184162499
20416.426799999997, -0.25476682015081753, 0.5830034760761809, -8.377702962269984
20428.479, -0.2547820307754387, 0.5830043432623091, -8.377863740377478
20440.531199999998, -0.25479724140006166, 0.5830052104484365, -8.378024518484981
20452.5834, -0.2548124520246846, 0.5830060776345638, -8.378185296592484
20464.635599999998, -0.2548276626493058, 0.5830069448206912, -8.37834607469997
20476.6878, -0.2548428732739296, 0.5830078120068176, -8.378506852807472
20488.739999999998, -0.2548580838985508, 0.583008679192945, -8.378667630914958
20500.7922, -0.25487329452317375, 0.5830095463790732, -8.37882840902247
20512.844399999998, -0.2548885051477967, 0.5830104135652006, -8.378989187129973
20524.8966, -0.25490371577241877, 0.5830112807513279, -8.379149965237467
20536.9488, -0.2549189263970417, 0.5830121479374544, -8.379310743344961
20549.001, -0.2549341370216638, 0.5830130151235817, -8.379471521452455
20561.0532, -0.25494934764628674, 0.58301388230971, -8.379632299559967
20573.105399999997, -0.2549645582709097, 0.5830147494958373, -8.37979307766747
20585.1576, -0.25497976889553176, 0.5830156166819647, -8.379953855774964
20597.209799999997, -0.2549949795201547, 0.5830164838680911, -8.380114633882458
20609.262, -0.25501019014477766, 0.5830173510542185, -8.380275411989961
20621.314199999997, -0.25502540076939884, 0.5830182182403458, -8.380436190097447
20633.3664, -0.2550406113940218, 0.5830190854264741, -8.380596968204959
20645.418599999997, -0.25505582201864385, 0.5830199526126014, -8.380757746312453
20657.4708, -0.2550710326432668, 0.5830208197987279, -8.380918524419947
20669.522999999997, -0.25508624326788976, 0.5830216869848552, -8.38107930252745
20681.5752, -0.2551014538925118, 0.5830225541709826, -8.381240080634944
20693.627399999998, -0.255116664517133, 0.5830234213571108, -8.381400858742438
20705.6796, -0.25513187514175595, 0.5830242885432364, -8.381561636849924
20717.731799999998, -0.25501252723357126, 0.5830174842960174, -8.380300115295887
20729.784, -0.25488867469429, 0.5830104232313635, -8.378990979256535
20741.836199999998, -0.2547648221550096, 0.5830033621667079, -8.377681843217175
20753.8884, -0.254640969615731, 0.5829963011020531, -8.376372707177842
20765.940599999998, -0.25451711707644886, 0.5829892400373993, -8.375063571138481
20777.9928, -0.25439326453717026, 0.5829821789727436, -8.373754435099139
20790.045, -0.2542694119978899, 0.5829751179080889, -8.372445299059788
20802.0972, -0.2541455594586095, 0.582968056843435, -8.371136163020445
20814.1494, -0.2540217069193291, 0.5829609957787802, -8.369827026981094
20826.2016, -0.25389785438004875, 0.5829539347141264, -8.368517890941751
20838.2538, -0.25377400184076837, 0.5829468736494707, -8.367208754902391
20850.305999999997, -0.2536501493014889, 0.582939812584816, -8.365899618863049
20862.3582, -0.2535262967622085, 0.5829327515201621, -8.364590482823706
20874.410399999997, -0.2534024442229281, 0.5829256904555065, -8.363281346784346
20886.4626, -0.25327859168364775, 0.5829186293908517, -8.361972210744995
20898.514799999997, -0.25315473914436737, 0.5829115683261978, -8.360663074705652
20910.567, -0.253030886605087, 0.5829045072615431, -8.3593539386663
20922.619199999997, -0.2529070340658075, 0.5828974461968892, -8.358044802626967
20934.6714, -0.2527831815265271, 0.5828903851322336, -8.356735666587607
20946.723599999998, -0.25265932898724675, 0.5828833240675788, -8.355426530548256
20958.7758, -0.25253547644796637, 0.5828762630029249, -8.354117394508913
20970.827999999998, -0.252411623908686, 0.5828692019382702, -8.352808258469562
20982.8802, -0.2522877713694056, 0.5828621408736145, -8.351499122430202
20994.932399999998, -0.25216391883012523, 0.5828550798089607, -8.350189986390859
21006.9846, -0.25204006629084574, 0.5828480187443059, -8.348880850351517
21019.036799999998, -0.25191621375156537, 0.582840957679652, -8.347571714312174
21031.089, -0.251792361212285, 0.5828338966149964, -8.346262578272814
21043.1412, -0.2516685086730046, 0.5828268355503416, -8.344953442233463
21055.1934, -0.25154465613372423, 0.5828197744856878, -8.34364430619412
21067.2456, -0.25142080359444385, 0.582812713421033, -8.342335170154769
21079.2978, -0.2512969510551635, 0.5828056523563774, -8.341026034115409
21091.35, -0.2511730985158849, 0.5827985912917235, -8.339716898076084
21103.402199999997, -0.2510492459766027, 0.5827915302270688, -8.338407762036715
21115.4544, -0.2509253934373241, 0.5827844691624149, -8.33709862599739
21127.506599999997, -0.25080154089804374, 0.5827774080977592, -8.33578948995803
21139.5588, -0.2506776883587625, 0.5827703470331045, -8.33448035391867
21151.610999999997, -0.2505538358194821, 0.5827632859684506, -8.333171217879327
21163.6632, -0.2504299832802017, 0.5827562249037959, -8.331862081839976
21175.715399999997, -0.25020274840463497, 0.5827432698190025, -8.329460182236375
21187.7676, -0.24992354561760255, 0.5827273519464864, -8.32650897564089
21199.819799999997, -0.24964434283056924, 0.5827114340739721, -8.323557769045413
21211.872, -0.24936514004353683, 0.582695516201456, -8.320606562449928
21223.924199999998, -0.2490859372565044, 0.5826795983289399, -8.317655355854443
21235.9764, -0.248806734469472, 0.5826636804564247, -8.314704149258967
21248.028599999998, -0.24852753168243957, 0.5826477625839095, -8.31175294266349
21260.0808, -0.24824832889540627, 0.5826318447113943, -8.308801736068006
21272.132999999998, -0.24796912610837385, 0.5826159268388782, -8.30585052947252
21284.1852, -0.24768992332134143, 0.5826000089663621, -8.302899322877035
21296.237399999998, -0.24741072053430901, 0.5825840910938478, -8.299948116281568
21308.2896, -0.2471315177472766, 0.5825681732213317, -8.296996909686083
21320.3418, -0.24685231496024418, 0.5825522553488156, -8.294045703090598
21332.394, -0.24657311217321087, 0.5825363374762995, -8.291094496495104
21344.4462, -0.24629390938617846, 0.5825204196037852, -8.288143289899637
21356.498399999997, -0.24601470659914693, 0.5825045017312691, -8.28519208330416
21368.5506, -0.24573550381211362, 0.5824885838587539, -8.282240876708675
21380.602799999997, -0.2454563010250812, 0.5824726659862378, -8.27928967011319
21392.655, -0.24517709823804967, 0.5824567481137226, -8.276338463517723
21404.707199999997, -0.24489789545101726, 0.5824408302412074, -8.273387256922247
21416.7594, -0.24461869266398395, 0.5824249123686913, -8.270436050326753
21428.811599999997, -0.24433948987695153, 0.5824089944961752, -8.267484843731268
21440.8638, -0.24406028708991911, 0.5823930766236609, -8.2645336371358
21452.915999999997, -0.2437810843028867, 0.5823771587511448, -8.261582430540315
21464.9682, -0.24350188151585428, 0.5823612408786287, -8.25863122394483
21477.020399999998, -0.24322267872882186, 0.5823453230061126, -8.255680017349345
21489.0726, -0.24294347594178856, 0.5823294051335983, -8.252728810753869
21501.124799999998, -0.24266427315475791, 0.5823134872610822, -8.249777604158401
21513.177, -0.24238507036772372, 0.582297569388567, -8.246826397562907
21525.229199999998, -0.2421058675806913, 0.5822816515160509, -8.243875190967422
21537.2814, -0.24182666479365977, 0.5822657336435366, -8.240923984371964
21549.333599999998, -0.24154746200662736, 0.5822498157710205, -8.237972777776479
21561.3858, -0.24126825921959494, 0.5822338978985044, -8.235021571180994
21573.438, -0.24098905643256252, 0.5822179800259883, -8.232070364585509
21585.4902, -0.24070985364552921, 0.582202062153474, -8.229119157990032
21597.5424, -0.2404306508584968, 0.5821861442809579, -8.226167951394547
21609.594599999997, -0.24015144807146438, 0.5821702264084418, -8.223216744799062
21621.6468, -0.23987224528443196, 0.5821543085359266, -8.220265538203586
21633.698999999997, -0.23959304249739954, 0.5821383906634114, -8.21731433160811
21645.7512, -0.23931383971036624, 0.5821224727908954, -8.214363125012616
21657.803399999997, -0.23903463692333382, 0.5821065549183801, -8.21141191841714
21669.8556, -0.2387554341363014, 0.5820906370458641, -8.208460711821655
21681.907799999997, -0.23847623134926899, 0.5820747191733497, -8.205509505226187
21693.96, -0.23819702856223657, 0.5820588013008337, -8.202558298630702
21706.012199999997, -0.23791782577520326, 0.5820428834283176, -8.199607092035208
21718.0644, -0.23763862298817084, 0.5820269655558015, -8.196655885439723
21730.116599999998, -0.23735942020113843, 0.5820110476832872, -8.193704678844256
21742.1688, -0.237080217414106, 0.5819951298107711, -8.19075347224877
21754.220999999998, -0.2368010146270736, 0.581979211938255, -8.187802265653286
21766.2732, -0.23652181184004206, 0.5819632940657398, -8.184851059057818
21778.325399999998, -0.23624260905300964, 0.5819473761932246, -8.181899852462342
21790.3776, -0.23596340626597545, 0.5819314583207094, -8.178948645866848
21802.429799999998, -0.23568420347894392, 0.5819155404481933, -8.175997439271372
21814.482, -0.2354050006919115, 0.5818996225756772, -8.173046232675887
21826.5342, -0.2351257979048782, 0.5818837047031629, -8.17009502608041
21838.5864, -0.23484659511784667, 0.5818677868306468, -8.167143819484934
21850.6386, -0.2346766652315333, 0.5818580988103523, -8.165347640418856
21862.690799999997, -0.23467893665709116, 0.5818582283085671, -8.165371649656583
21874.743, -0.23468120808264903, 0.581858357806782, -8.16539565889431
21886.795199999997, -0.2346834795082069, 0.5818584873049968, -8.165419668132037
21898.8474, -0.23468575093376476, 0.5818586168032116, -8.165443677369764
21910.899599999997, -0.23468802235932262, 0.5818587463014264, -8.16546768660749
21922.9518, -0.2346902937848805, 0.5818588757996412, -8.165491695845217
21935.003999999997, -0.23469256521043835, 0.5818590052978552, -8.165515705082935
21947.0562, -0.23469483663599622, 0.58185913479607, -8.165539714320662
21959.108399999997, -0.23469710806155408, 0.5818592642942848, -8.165563723558389
21971.1606, -0.23469937948711195, 0.5818593937924996, -8.165587732796116
21983.212799999998, -0.2347016509126707, 0.5818595232907144, -8.165611742033851
21995.265, -0.23470392233822857, 0.5818596527889293, -8.165635751271578
22007.317199999998, -0.23470619376378643, 0.5818597822871441, -8.165659760509305
22019.3694, -0.2347084651893443, 0.5818599117853589, -8.165683769747032
22031.421599999998, -0.23471073661490038, 0.5818600412835737, -8.165707778984741
22043.4738, -0.23471300804045825, 0.5818601707817885, -8.165731788222468
22055.525999999998, -0.2347152794660161, 0.5818603002800016, -8.165755797460177
22067.5782, -0.23471755089157398, 0.5818604297782164, -8.165779806697904
22079.6304, -0.23471982231713184, 0.5818605592764312, -8.16580381593563
22091.6826, -0.2347220937426897, 0.581860688774646, -8.165827825173357
22103.7348, -0.23472436516824757, 0.5818608182728608, -8.165851834411084
22115.786999999997, -0.23472663659380544, 0.5818609477710757, -8.165875843648811
22127.8392, -0.2347289080193633, 0.5818610772692905, -8.165899852886538
22139.891399999997, -0.23473117944492117, 0.5818612067675053, -8.165923862124265
22151.9436, -0.23473345087047903, 0.5818613362657192, -8.165947871361983
22163.995799999997, -0.2347357222960369, 0.581861465763934, -8.16597188059971
22176.048, -0.23473799372159476, 0.5818615952621489, -8.165995889837436
22188.100199999997, -0.23474026514715174, 0.5818617247603637, -8.166019899075154
22200.1524, -0.2347425365727105, 0.5818618542585785, -8.16604390831289
22212.204599999997, -0.23474480799826747, 0.5818619837567933, -8.166067917550608
22224.2568, -0.23474707942382533, 0.5818621132550081, -8.166091926788335
22236.308999999997, -0.2347493508493832, 0.581862242753223, -8.166115936026062
22248.3612, -0.23475162227494106, 0.5818623722514378, -8.166139945263788
22260.413399999998, -0.23475389370049893, 0.5818625017496526, -8.166163954501515
22272.4656, -0.2347561651260568, 0.5818626312478674, -8.166187963739242
22284.517799999998, -0.23475843655161466, 0.5818627607460822, -8.166211972976969
22296.57, -0.23477151154989784, 0.5818635061761608, -8.166350177260586
22308.622199999998, -0.234799995302847, 0.5818651300881328, -8.166651253909798
22320.6744, -0.23482847905579352, 0.581866754000103, -8.166952330558965
22332.726599999998, -0.23485696280874357, 0.581868377912075, -8.167253407208186
22344.7788, -0.23488544656169008, 0.5818700018240452, -8.167554483857353
22356.831, -0.23491393031463925, 0.5818716257360164, -8.167855560506556
22368.883199999997, -0.23494241406758665, 0.5818732496479875, -8.168156637155741
22380.9354, -0.23497089782053582, 0.5818748735599586, -8.168457713804944
22392.987599999997, -0.23499938157348232, 0.5818764974719288, -8.168758790454111
22405.0398, -0.23502786532643238, 0.5818781213838999, -8.169059867103323
22417.091999999997, -0.2350563490793789, 0.581879745295871, -8.1693609437525
22429.1442, -0.23508483283232806, 0.5818813692078413, -8.169662020401693
22441.196399999997, -0.23511331658527546, 0.5818829931198133, -8.169963097050887
22453.2486, -0.23514180033822463, 0.5818846170317835, -8.170264173700081
22465.300799999997, -0.23517028409117202, 0.5818862409437555, -8.170565250349275
22477.353, -0.2351987678441212, 0.5818878648557257, -8.17086632699847
22489.405199999997, -0.23522725159706948, 0.5818894887676977, -8.171167403647672
22501.4574, -0.23525573535001776, 0.581891112679668, -8.171468480296857
22513.509599999998, -0.23528421910296426, 0.5818927365916391, -8.171769556946034
22525.5618, -0.23531270285591344, 0.5818943605036102, -8.172070633595236
22537.613999999998, -0.23534118660886083, 0.5818959844155804, -8.172371710244413
22549.6662, -0.23536967036181, 0.5818976083275516, -8.172672786893616
22561.718399999998, -0.23539815411475828, 0.5818992322395227, -8.17297386354281
22573.7706, -0.23542663786770657, 0.5819008561514938, -8.173274940192004
22585.822799999998, -0.23545512162065485, 0.581902480063464, -8.173576016841189
22597.875, -0.23548360537360224, 0.581904103975436, -8.173877093490383
22609.9272, -0.23551208912655053, 0.5819057278874062, -8.174178170139568
22621.9794, -0.2355405728794988, 0.5819073517993782, -8.17447924678877
22634.0316, -0.2355690566324471, 0.5819089757113485, -8.174780323437956
22646.083799999997, -0.23559754038539538, 0.5819105996233205, -8.175081400087159
22658.136, -0.23562602413834366, 0.5819122235352907, -8.175382476736344
22670.188199999997, -0.23565450789129105, 0.5819138474472627, -8.175683553385538
22682.2404, -0.23568299164423934, 0.5819154713592329, -8.175984630034723
22694.292599999997, -0.23571147539718762, 0.5819170952712032, -8.176285706683908
22706.3448, -0.2357399591501359, 0.5819187191831752, -8.17658678333311
22718.396999999997, -0.23576844290308419, 0.5819203430951454, -8.176887859982296
22730.4492, -0.23579692665603247, 0.5819219670071165, -8.17718893663149
22742.501399999997, -0.23582541040898075, 0.5819235909190876, -8.177490013280684
22754.5536, -0.23585389416192815, 0.5819252148310587, -8.177791089929869
22766.605799999998, -0.23588237791487643, 0.581926838743029, -8.178092166579054
22778.658, -0.2359108616678247, 0.581928462655001, -8.178393243228257
22790.710199999998, -0.235939345420773, 0.5819300865669712, -8.178694319877442
22802.7624, -0.23596782917372128, 0.5819317104789432, -8.178995396526645
22814.814599999998, -0.23599631292666956, 0.5819333343909134, -8.17929647317583
22826.8668, -0.23602479667961784, 0.5819349583028837, -8.179597549825015
22838.918999999998, -0.23605328043256524, 0.5819365822148557, -8.179898626474209
22850.9712, -0.23608176418551352, 0.5819382061268259, -8.180199703123394
22863.0234, -0.2361102479384618, 0.5819398300387979, -8.180500779772597
22875.0756, -0.2361387316914101, 0.5819414539507681, -8.180801856421782
22887.1278, -0.23616721544435837, 0.5819430778627401, -8.181102933070985
22899.179999999997, -0.23619569919730665, 0.5819447017747104, -8.18140400972017
22911.2322, -0.23622418295025494, 0.5819463256866815, -8.181705086369364
22923.284399999997, -0.23625266670320233, 0.5819479495986526, -8.18200616301855
22935.3366, -0.2362811504561506, 0.5819495735106237, -8.182307239667743
22947.388799999997, -0.2363096342090989, 0.5819511974225939, -8.182608316316928
22959.441, -0.23633811796204718, 0.581952821334565, -8.182909392966122
22971.493199999997, -0.23636660171499635, 0.5819544452465362, -8.183210469615325
22983.5454, -0.23639508546794374, 0.5819560691585064, -8.183511546264501
22995.597599999997, -0.23642356922089292, 0.5819576930704784, -8.183812622913713
23007.6498, -0.23645205297383942, 0.5819593169824486, -8.18411369956288
23019.701999999997, -0.2364805367267877, 0.5819609408944206, -8.184414776212083
23031.7542, -0.236509020479736, 0.5819625648063909, -8.184715852861268
23043.806399999998, -0.23653750423268427, 0.5819641887183629, -8.185016929510471
23055.8586, -0.23656598798563255, 0.5819658126303331, -8.185318006159656
23067.910799999998, -0.23659447173858172, 0.5819674365423051, -8.185619082808868
23079.963, -0.23662295549152912, 0.5819690604542753, -8.185920159458044
23092.015199999998, -0.2366514392444783, 0.5819706843662464, -8.186221236107247
23104.0674, -0.2366799229974248, 0.5819723082782176, -8.186522312756424
23116.119599999998, -0.23670840675037486, 0.5819739321901878, -8.186823389405626
23128.1718, -0.23673689050332136, 0.5819755561021589, -8.187124466054803
23140.224, -0.23676537425627053, 0.58197718001413, -8.187425542704005
23152.276199999997, -0.23679385800921793, 0.5819788039261011, -8.18772661935319
23164.3284, -0.2368223417621671, 0.5819804278380714, -8.188027696002385
23176.380599999997, -0.23685082551511538, 0.5819820517500434, -8.188328772651587
23188.4328, -0.23687930926806366, 0.5819836756620136, -8.188629849300773
23200.484999999997, -0.23690779302101017, 0.5819852995739856, -8.188930925949958
23212.5372, -0.23693627677395934, 0.5819869234859558, -8.189232002599152
23224.589399999997, -0.23696476052690763, 0.5819885473979278, -8.189533079248354
23236.6416, -0.2369932442798559, 0.581990171309898, -8.18983415589754
23248.693799999997, -0.23702172803280241, 0.5819917952218683, -8.190135232546707
23260.746, -0.23705021178575247, 0.5819934191338403, -8.190436309195928
23272.798199999997, -0.23707869553869898, 0.5819950430458105, -8.190737385845095
23284.8504, -0.23710717929164904, 0.5819966669577825, -8.191038462494316
23296.902599999998, -0.23713566304459643, 0.5819982908697527, -8.191339539143492
23308.9548, -0.23716414679754472, 0.5819999147817239, -8.191640615792686
23321.006999999998, -0.237192630550493, 0.582001538693695, -8.19194169244188
23333.0592, -0.23722111430344128, 0.5820031626056661, -8.192242769091074
23345.111399999998, -0.2372495980563878, 0.5820047865176363, -8.192543845740241
23357.1636, -0.23727808180933785, 0.5820064104296083, -8.192844922389462
23369.215799999998, -0.23730656556228524, 0.5820080343415786, -8.193145999038638
23381.268, -0.23733504931523353, 0.5820096582535488, -8.193447075687823
23393.3202, -0.2373635330681818, 0.5820112821655208, -8.193748152337026
23405.372399999997, -0.2373920168211301, 0.582012906077491, -8.194049228986211
23417.4246, -0.23742050057407837, 0.582014529989463, -8.194350305635414
23429.476799999997, -0.23744898432702666, 0.5820161539014332, -8.194651382284599
23441.529, -0.23747746807997494, 0.5820177778134052, -8.194952458933802
23453.581199999997, -0.23750595183292234, 0.5820194017253755, -8.195253535582978
23465.6334, -0.23753443558587062, 0.5820210256373475, -8.195554612232181
23477.685599999997, -0.2375629193388189, 0.5820226495493177, -8.195855688881366
23489.7378, -0.23759140309176718, 0.5820242734612888, -8.19615676553056
23501.789999999997, -0.23761988684471547, 0.5820258973732599, -8.196457842179754
23513.8422, -0.23764837059766375, 0.582027521285231, -8.196758918828948
23525.894399999997, -0.23767685435061203, 0.5820291451972013, -8.197059995478133
23537.9466, -0.23770533810355943, 0.5820307691091724, -8.197361072127318
23549.998799999998, -0.2377338218565077, 0.5820323930211435, -8.197662148776512
23562.051, -0.23776230560945777, 0.5820340169331137, -8.197963225425715
23574.103199999998, -0.23779078936240428, 0.5820356408450857, -8.1982643020749
23586.1554, -0.23781927311535256, 0.582037264757056, -8.198565378724085
23598.207599999998, -0.23784775686830084, 0.582038888669028, -8.198866455373288
23610.2598, -0.23787624062124912, 0.5820405125809982, -8.199167532022473
23622.311999999998, -0.23790472437419652, 0.5820421364929702, -8.199468608671667
23634.3642, -0.2379332081271448, 0.5820437604049404, -8.199769685320852
23646.4164, -0.23796169188009308, 0.5820453843169116, -8.200070761970046
23658.468599999997, -0.23799017563304137, 0.5820470082288827, -8.20037183861924
23670.5208, -0.23801865938598965, 0.5820486321408529, -8.200672915268425
23682.572999999997, -0.23804714313893793, 0.582050256052824, -8.20097399191762
23694.6252, -0.23807562689188622, 0.5820518799647951, -8.201275068566813
23706.677399999997, -0.2381041106448336, 0.5820535038767662, -8.201576145215999
23718.7296, -0.2381325943977819, 0.5820551277887374, -8.201877221865193
23730.781799999997, -0.23816107815073018, 0.5820567517007085, -8.202178298514387
23742.834, -0.23818956190367846, 0.5820583756126787, -8.202479375163572
23754.886199999997, -0.23821804565662763, 0.5820599995246507, -8.202780451812783
23766.9384, -0.23824652940957503, 0.5820616234366209, -8.20308152846196
23778.990599999997, -0.2382750131625233, 0.5820632473485929, -8.203382605111162
23791.0428, -0.2383034969154707, 0.5820648712605632, -8.203683681760339
23803.094999999998, -0.23833198066842076, 0.5820664951725334, -8.203984758409542
23815.1472, -0.23836046442136904, 0.5820681190845054, -8.204285835058744
23827.199399999998, -0.23838894817431555, 0.5820697429964756, -8.204586911707912
23839.2516, -0.23841743192726383, 0.5820713669084476, -8.204887988357115
23851.303799999998, -0.238445915680213, 0.5820729908204179, -8.205189065006309
23863.356, -0.2384743994331604, 0.582074614732389, -8.205490141655494
23875.408199999998, -0.2385028831861078, 0.5820762386443601, -8.205791218304679
23887.4604, -0.23853136693905608, 0.5820778625563312, -8.206092294953873
23899.5126, -0.23855985069200614, 0.5820794864683014, -8.206393371603076
23911.5648, -0.23858833444495264, 0.5820811103802734, -8.20669444825226
23923.617, -0.23861681819790181, 0.5820827342922437, -8.206995524901455
23935.669199999997, -0.2386453019508501, 0.5820843582042157, -8.207296601550658
23947.7214, -0.23867378570379838, 0.5820859821161859, -8.207597678199843
23959.773599999997, -0.23870226945674666, 0.5820876060281561, -8.207898754849028
23971.8258, -0.23871826024002551, 0.5820885176925872, -8.208067779326127
23983.877999999997, -0.23873251873541435, 0.5820893305960473, -8.208218493314616
23995.9302, -0.23874677723080495, 0.5820901434995092, -8.208369207303141
24007.982399999997, -0.23876103572619467, 0.5820909564029693, -8.20851992129164
24020.0346, -0.2387752942215844, 0.5820917693064311, -8.208670635280155
24032.086799999997, -0.238789552716975, 0.5820925822098912, -8.208821349268662
24044.139, -0.2388038112123647, 0.5820933951133522, -8.20897206325717
24056.191199999997, -0.23881806970775354, 0.5820942080168132, -8.209122777245668
24068.2434, -0.23883232820314415, 0.5820950209202742, -8.209273491234184
24080.295599999998, -0.23884658669853476, 0.5820958338237361, -8.209424205222708
24092.3478, -0.2388608451939236, 0.5820966467271962, -8.209574919211198
24104.399999999998, -0.2388751036893133, 0.5820974596306563, -8.209725633199696
24116.4522, -0.2388893621847039, 0.5820982725341182, -8.20987634718822
24128.504399999998, -0.23890362068009452, 0.5820990854375792, -8.210027061176737
24140.5566, -0.23891787917548335, 0.5820998983410401, -8.210177775165235
24152.608799999998, -0.23893213767087307, 0.5821007112445011, -8.210328489153742
24164.661, -0.2389463961662628, 0.5821015241479612, -8.21047920314224
24176.7132, -0.2389606546616525, 0.5821023370514231, -8.210629917130756
24188.765399999997, -0.2389749131570431, 0.5821031499548832, -8.210780631119263
24200.8176, -0.23898917165243372, 0.5821039628583451, -8.210931345107788
24212.869799999997, -0.23900343014782255, 0.5821047757618052, -8.211082059096277
24224.922, -0.23901768864321316, 0.5821055886652662, -8.211232773084793
24236.974199999997, -0.23903194713860199, 0.5821064015687281, -8.2113834870733
24249.0264, -0.2390462056339926, 0.5821072144721882, -8.211534201061808
24261.078599999997, -0.2390604641293823, 0.58210802737565, -8.211684915050323
24273.1308, -0.23907472262477292, 0.5821088402791101, -8.21183562903883
24285.182999999997, -0.23908898112016175, 0.5821096531825702, -8.21198634302732
24297.2352, -0.23910323961555235, 0.5821104660860321, -8.212137057015845
24309.287399999997, -0.23911749811094118, 0.5821112789894931, -8.212287771004343
24321.3396, -0.2391317566063318, 0.5821120918929532, -8.21243848499285
24333.391799999998, -0.2391460151017215, 0.5821129047964151, -8.212589198981366
24345.444, -0.23916027359711034, 0.5821137176998752, -8.212739912969855
24357.496199999998, -0.23917453209250095, 0.5821145306033371, -8.21289062695838
24369.5484, -0.23918879058789155, 0.5821153435067972, -8.213041340946887
24381.600599999998, -0.23920304908328038, 0.5821161564102582, -8.213192054935385
24393.6528, -0.239217307578671, 0.5821169693137191, -8.213342768923901
24405.704999999998, -0.2392315660740616, 0.5821177822171801, -8.213493482912417
24417.7572, -0.23924582456945132, 0.582118595120642, -8.213644196900933
24429.8094, -0.23926008306484015, 0.5821194080241021, -8.213794910889423
24441.861599999997, -0.23927434156023075, 0.5821202209275622, -8.21394562487793
24453.9138, -0.23928860005561958, 0.5821210338310241, -8.214096338866437
24465.965999999997, -0.2393028585510102, 0.5821218467344851, -8.214247052854953
24478.0182, -0.2393171170463999, 0.5821226596379461, -8.21439776684346
24490.070399999997, -0.23933137554179051, 0.5821234725414071, -8.214548480831976
24502.1226, -0.23934563403717934, 0.5821242854448672, -8.214699194820465
24514.174799999997, -0.23935989253256995, 0.582125098348329, -8.21484990880899
24526.227, -0.23937415102795878, 0.5821259112517891, -8.21500062279748
24538.279199999997, -0.2393884095233494, 0.582126724155251, -8.215151336786004
24550.3314, -0.23940266801874, 0.5821275370587111, -8.215302050774511
24562.383599999997, -0.2394169265141297, 0.5821283499621721, -8.215452764763018
24574.4358, -0.23943118500951854, 0.582129162865634, -8.215603478751525
24586.487999999998, -0.23944544350490915, 0.5821299757690941, -8.215754192740032
24598.5402, -0.23945970200029976, 0.582130788672556, -8.215904906728557
24610.592399999998, -0.2394739604956886, 0.5821316015760161, -8.216055620717047
24622.6446, -0.2394882189910792, 0.5821324144794762, -8.216206334705554
24634.696799999998, -0.2395024774864689, 0.582133227382938, -8.21635704869407
24646.749, -0.23951673598185863, 0.582134040286399, -8.216507762682577
24658.801199999998, -0.23953099447724835, 0.58213485318986, -8.216658476671084
24670.8534, -0.23954525297263718, 0.582135666093321, -8.216809190659582
24682.9056, -0.23955951146802779, 0.5821364789967811, -8.216959904648089
24694.957799999996, -0.2395737699634184, 0.582137291900243, -8.217110618636614
24707.01, -0.2395880284588081, 0.5821381048037031, -8.217261332625112
24719.062199999997, -0.23960228695419783, 0.582138917707165, -8.217412046613628
24731.1144, -0.23961654544958755, 0.5821397306106251, -8.217562760602126
24743.166599999997, -0.23963080394497815, 0.5821405435140861, -8.217713474590642
24755.2188, -0.23964506244036698, 0.5821413564175479, -8.21786418857915
24767.270999999997, -0.2396593209357576, 0.582142169321008, -8.218014902567656
24779.3232, -0.2396735794311473, 0.5821429822244699, -8.218165616556172
24791.375399999997, -0.23968783792653703, 0.58214379512793, -8.21831633054467
24803.4276, -0.23970209642192675, 0.5821446080313901, -8.218467044533169
24815.479799999997, -0.23971635491731735, 0.582145420934852, -8.218617758521694
24827.532, -0.23973061341270618, 0.582146233838313, -8.218768472510192
24839.584199999998, -0.2397448719080968, 0.582147046741774, -8.218919186498708
24851.6364, -0.2397591304034865, 0.582147859645235, -8.219069900487215
24863.688599999998, -0.23977338889887623, 0.5821486725486951, -8.219220614475713
24875.7408, -0.23978764739426683, 0.582149485452157, -8.219371328464238
24887.792999999998, -0.23980190588965655, 0.582150298355617, -8.219522042452736
24899.8452, -0.23981616438504538, 0.5821511112590789, -8.219672756441243
24911.897399999998, -0.239830422880436, 0.5821519241625399, -8.219823470429759
24923.9496, -0.2398446813758266, 0.582152737066, -8.219974184418266
24936.0018, -0.23985893987121543, 0.5821535499694619, -8.220124898406773
24948.053999999996, -0.23987319836660514, 0.582154362872922, -8.220275612395271
24960.1062, -0.23988745686199575, 0.5821551757763821, -8.220426326383778
24972.158399999997, -0.23990171535738636, 0.582155988679844, -8.220577040372303
24984.2106, -0.2399159738527752, 0.582156801583305, -8.220727754360801
24996.262799999997, -0.2399302323481649, 0.582157614486766, -8.220878468349309
25008.315, -0.23994449084355463, 0.5821584273902269, -8.221029182337816
25020.367199999997, -0.23995874933894523, 0.582159240293687, -8.221179896326323
25032.4194, -0.23997300783433495, 0.5821600531971489, -8.221330610314839
25044.471599999997, -0.23998726632972378, 0.582160866100609, -8.221481324303328
25056.5238, -0.2400015248251144, 0.5821616790040709, -8.221632038291853
25068.575999999997, -0.240015783320505, 0.582162491907531, -8.22178275228036
25080.6282, -0.24003004181589382, 0.582163304810992, -8.221933466268858
25092.680399999997, -0.24004430031128354, 0.5821641177144539, -8.222084180257374
25104.7326, -0.24005855880667415, 0.582164930617914, -8.222234894245881
25116.784799999998, -0.24007281730206476, 0.5821657435213758, -8.222385608234406
25128.837, -0.2400870757974536, 0.582166556424836, -8.222536322222895
25140.889199999998, -0.2401013342928442, 0.582167369328296, -8.222687036211402
25152.9414, -0.24011559278823302, 0.5821681822317579, -8.22283775019991
25164.993599999998, -0.24012985128362363, 0.5821689951352189, -8.222988464188425
25177.0458, -0.24014410977901335, 0.5821698080386799, -8.223139178176933
25189.097999999998, -0.24015836827440395, 0.5821706209421409, -8.223289892165448
25201.150199999996, -0.24017262676979456, 0.582171433845601, -8.223440606153956
25213.2024, -0.2401868852651834, 0.5821722467490629, -8.223591320142463
25225.254599999997, -0.24020114376057222, 0.582173059652523, -8.223742034130952
25237.3068, -0.24021540225596283, 0.5821738725559849, -8.223892748119477
25249.358999999997, -0.24022966075135255, 0.582174685459445, -8.224043462107975
25261.4112, -0.24024391924674315, 0.5821754983629059, -8.224194176096491
25273.463399999997, -0.24025817774213198, 0.5821763112663678, -8.224344890084998
25285.5156, -0.2402724362375226, 0.5821771241698279, -8.224495604073505
25297.567799999997, -0.24028669473291142, 0.5821779370732898, -8.224646318062012
25309.62, -0.24030095322830203, 0.5821787499767499, -8.22479703205052
25321.672199999997, -0.24031521172369175, 0.5821795628802109, -8.224947746039026
25333.7244, -0.24032947021908235, 0.5821803757836719, -8.225098460027542
25345.776599999997, -0.24034372871447296, 0.5821811886871329, -8.225249174016058
25357.8288, -0.2403579872098618, 0.5821820015905947, -8.225399888004565
25369.880999999998, -0.2403722457052524, 0.5821828144940548, -8.225550601993072
25381.9332, -0.24038650420064123, 0.582183627397515, -8.225701315981562
25393.985399999998, -0.24040076269603183, 0.5821844403009768, -8.225852029970087
25406.0376, -0.24041502119142155, 0.5821852532044369, -8.226002743958585
25418.089799999998, -0.24042927968681038, 0.5821860661078988, -8.226153457947092
25430.142, -0.240443538182201, 0.5821868790113598, -8.226304171935608
25442.194199999998, -0.2404577966775916, 0.5821876919148199, -8.226454885924115
25454.246399999996, -0.24047205517298043, 0.5821885048182818, -8.226605599912622
25466.2986, -0.24048631366837014, 0.5821893177217419, -8.22675631390112
25478.350799999997, -0.24050057216376075, 0.5821901306252038, -8.226907027889645
25490.403, -0.24051483065915136, 0.5821909435286639, -8.227057741878152
25502.455199999997, -0.2405290891545402, 0.5821917564321248, -8.22720845586665
25514.5074, -0.24054334764992902, 0.5821925693355858, -8.227359169855148
25526.559599999997, -0.24055760614531962, 0.5821933822390468, -8.227509883843664
25538.6118, -0.24057186464071023, 0.5821941951425087, -8.22766059783219
25550.663999999997, -0.24058612313609995, 0.5821950080459688, -8.227811311820687
25562.7162, -0.24060038163148878, 0.5821958209494289, -8.227962025809177
25574.768399999997, -0.2406146401268794, 0.5821966338528908, -8.228112739797702
25586.8206, -0.24062889862227, 0.5821974467563509, -8.228263453786209
25598.872799999997, -0.24064315711765882, 0.5821982596598128, -8.228414167774716
25610.925, -0.24065741561304943, 0.5821990725632737, -8.228564881763232
25622.977199999998, -0.24067167410843915, 0.5821998854667338, -8.22871559575173
25635.0294, -0.24068593260382976, 0.5822006983701957, -8.228866309740255
25647.081599999998, -0.24070019109921859, 0.5822015112736558, -8.229017023728744
25659.1338, -0.24071444959460742, 0.5822023241771168, -8.229167737717242
25671.185999999998, -0.24072870808999802, 0.5822031370805778, -8.229318451705758
25683.2382, -0.24074296658538863, 0.5822039499840388, -8.229469165694274
25695.290399999998, -0.24075722508077835, 0.5822047628874998, -8.229619879682781
25707.3426, -0.24077148357616807, 0.5822055757909608, -8.229770593671288
25719.3948, -0.24078574207155778, 0.5822063886944209, -8.229921307659787
25731.446999999996, -0.2408000005669484, 0.5822072015978828, -8.230072021648311
25743.4992, -0.24081425906233722, 0.5822080145013429, -8.2302227356368
25755.551399999997, -0.24082851755772783, 0.5822088274048047, -8.230373449625326
25767.6036, -0.24084277605311843, 0.5822096403082657, -8.230524163613842
25779.655799999997, -0.24085703454850727, 0.5822104532117258, -8.23067487760233
25791.708, -0.24087129304389698, 0.5822112661151877, -8.230825591590847
25803.760199999997, -0.2408855515392876, 0.5822120790186478, -8.230976305579354
25815.8124, -0.2408998100346782, 0.5822128919221097, -8.231127019567879
25827.864599999997, -0.24091406853006703, 0.5822137048255698, -8.231277733556368
25839.9168, -0.24092832702545675, 0.5822145177290308, -8.231428447544875
25851.968999999997, -0.24094258552084646, 0.5822153306324918, -8.231579161533382
25864.0212, -0.24095684401623707, 0.5822161435359527, -8.231729875521898
25876.073399999997, -0.2409711025116268, 0.5822169564394146, -8.231880589510414
25888.1256, -0.24098536100701562, 0.5822177693428747, -8.232031303498903
25900.177799999998, -0.24099961950240623, 0.5822185822463348, -8.23218201748741
25912.23, -0.24101387799779683, 0.5822193951497967, -8.232332731475935
25924.282199999998, -0.24102813649318566, 0.5822202080532568, -8.232483445464425
25936.3344, -0.24104239498857627, 0.5822210209567187, -8.23263415945295
25948.386599999998, -0.241056653483966, 0.5822218338601797, -8.232784873441457
25960.4388, -0.2410709119793566, 0.5822226467636398, -8.232935587429964
25972.490999999998, -0.24108517047474542, 0.5822234596671017, -8.23308630141847
25984.543199999996, -0.24109942897013603, 0.5822242725705618, -8.233237015406978
25996.5954, -0.24111368746552486, 0.5822250854740236, -8.233387729395485
26008.647599999997, -0.24112794596091547, 0.5822258983774837, -8.233538443383992
26020.6998, -0.2411422044563052, 0.5822267112809447, -8.233689157372499
26032.751999999997, -0.24115646295169402, 0.5822275241844057, -8.233839871360997
26044.8042, -0.24117072144708462, 0.5822283370878667, -8.233990585349513
26056.856399999997, -0.24118497994247523, 0.5822291499913286, -8.234141299338038
26068.9086, -0.24119923843786406, 0.5822299628947887, -8.234292013326527
26080.960799999997, -0.24121349693325467, 0.5822307757982488, -8.234442727315034
26093.013, -0.24122775542864439, 0.5822315887017107, -8.23459344130355
26105.065199999997, -0.241242013924035, 0.5822324016051716, -8.234744155292066
26117.1174, -0.24125627241942382, 0.5822332145086326, -8.234894869280565
26129.169599999997, -0.24127053091481443, 0.5822340274120936, -8.23504558326908
26141.2218, -0.24128478941020326, 0.5822348403155537, -8.23519629725757
26153.273999999998, -0.24129904790559387, 0.5822356532190156, -8.235347011246095
26165.3262, -0.24131330640098358, 0.5822364661224757, -8.235497725234593
26177.378399999998, -0.2413275648963742, 0.5822372790259376, -8.235648439223118
26189.4306, -0.2413418233917648, 0.5822380919293977, -8.235799153211625
26201.482799999998, -0.24135608188715363, 0.5822389048328587, -8.235949867200123
26213.535, -0.24137034038254246, 0.5822397177363206, -8.23610058118863
26225.587199999998, -0.24138459887793307, 0.5822405306397807, -8.236251295177137
26237.639399999996, -0.24139885737332367, 0.5822413435432425, -8.236402009165662
26249.6916, -0.2414131158687134, 0.5822421564467026, -8.23655272315416
26261.743799999997, -0.241427374364104, 0.5822429693501627, -8.236703437142667
26273.796, -0.24144163285949283, 0.5822437822536246, -8.236854151131174
26285.848199999997, -0.24145589135488343, 0.5822445951570856, -8.23700486511969
26297.9004, -0.24147014985027226, 0.5822454080605457, -8.23715557910818
26309.952599999997, -0.24148440834566198, 0.5822462209640076, -8.237306293096696
26322.0048, -0.2414986668410526, 0.5822470338674677, -8.237457007085203
26334.056999999997, -0.2415129253364432, 0.5822478467709296, -8.237607721073728
26346.1092, -0.24152718383183203, 0.5822486596743897, -8.237758435062217
26358.161399999997, -0.24154144232722263, 0.5822494725778506, -8.237909149050733
26370.2136, -0.24155570082261146, 0.5822502854813116, -8.238059863039231
26382.265799999997, -0.24156995931800207, 0.5822510983847726, -8.238210577027747
26394.318, -0.2415842178133918, 0.5822519112882345, -8.238361291016263
26406.370199999998, -0.2415984763087824, 0.5822527241916946, -8.23851200500477
26418.4224, -0.24161273480417123, 0.5822535370951547, -8.23866271899326
26430.474599999998, -0.24162699329956183, 0.5822543499986166, -8.238813432981784
26442.5268, -0.24164125179495066, 0.5822551629020767, -8.238964146970273
26454.578999999998, -0.24165551029034127, 0.5822559758055386, -8.239114860958798
26466.6312, -0.24166976878573188, 0.5822567887089996, -8.239265574947314
26478.683399999998, -0.2416840272811216, 0.5822576016124597, -8.239416288935812
26490.735599999996, -0.24169828577651042, 0.5822584145159215, -8.23956700292432
26502.7878, -0.2416992350891194, 0.582258468638007, -8.239577037271264
26514.839999999997, -0.2416892182044421, 0.5822578975566968, -8.239471157611389
26526.8922, -0.24167920131976306, 0.5822573264753865, -8.239365277951496
26538.944399999997, -0.241669184435084, 0.5822567553940772, -8.239259398291612
26550.9966, -0.24165916755040584, 0.5822561843127669, -8.239153518631728
26563.048799999997, -0.24164915066572856, 0.5822556132314567, -8.239047638971853
26575.101, -0.2416391337810495, 0.5822550421501482, -8.238941759311977
26587.153199999997, -0.24162911689637134, 0.582254471068838, -8.238835879652093
26599.2054, -0.2416191000116923, 0.5822538999875277, -8.2387299999922
26611.257599999997, -0.241609083127015, 0.5822533289062184, -8.238624120332334
26623.3098, -0.24159906624233596, 0.582252757824909, -8.23851824067245
26635.361999999997, -0.2415890493576578, 0.5822521867435988, -8.238412361012566
26647.4142, -0.24157903247298051, 0.5822516156622894, -8.2383064813527
26659.466399999998, -0.24156901558830146, 0.5822510445809792, -8.238200601692807
26671.5186, -0.2415589987036224, 0.582250473499669, -8.238094722032914
26683.570799999998, -0.24154898181894424, 0.5822499024183605, -8.237988842373047
26695.623, -0.24153896493426696, 0.5822493313370503, -8.237882962713172
26707.675199999998, -0.2415289480495879, 0.58224876025574, -8.23777708305328
26719.7274, -0.24151893116490974, 0.5822481891744307, -8.237671203393404
26731.779599999998, -0.24150891428023247, 0.5822476180931204, -8.237565323733529
26743.831799999996, -0.2414988973955534, 0.5822470470118102, -8.237459444073636
26755.884, -0.24148888051087436, 0.5822464759305017, -8.23735356441376
26767.936199999996, -0.2414788636261962, 0.5822459048491915, -8.237247684753877
26779.9884, -0.24146884674151892, 0.5822453337678812, -8.237141805094002
26792.040599999997, -0.24145882985683986, 0.5822447626865719, -8.237035925434117
26804.0928, -0.2414488129721608, 0.5822441916052616, -8.236930045774224
26816.144999999997, -0.24143879608748264, 0.5822436205239514, -8.23682416611434
26828.1972, -0.24142877920280537, 0.5822430494426429, -8.236718286454483
26840.249399999997, -0.2414187623181263, 0.5822424783613327, -8.23661240679459
26852.3016, -0.24140874543344815, 0.5822419072800225, -8.236506527134706
26864.353799999997, -0.24139872854877087, 0.5822413361987131, -8.23640064747484
26876.406, -0.24138871166409182, 0.5822407651174037, -8.236294767814956
26888.458199999997, -0.24137869477941365, 0.5822401940360935, -8.236188888155072
26900.5104, -0.24136867789473637, 0.5822396229547842, -8.236083008495205
26912.562599999997, -0.24135866101005732, 0.5822390518734739, -8.235977128835312
26924.6148, -0.24134864412537826, 0.5822384807921637, -8.23587124917542
26936.666999999998, -0.2413386272407001, 0.5822379097108552, -8.235765369515553
26948.7192, -0.24132861035602282, 0.582237338629545, -8.235659489855678
26960.771399999998, -0.24131859347134377, 0.5822367675482347, -8.235553610195785
26972.8236, -0.2413085765866647, 0.5822361964669254, -8.2354477305359
26984.875799999998, -0.24129855970198744, 0.5822356253856151, -8.235341850876026
26996.928, -0.24128854281730927, 0.5822350543043049, -8.235235971216142
27008.980199999998, -0.24127852593263022, 0.5822344832229964, -8.235130091556266
27021.032399999996, -0.24126850904795294, 0.5822339121416862, -8.235024211896391
27033.0846, -0.24125849216327389, 0.5822333410603759, -8.234918332236498
27045.136799999997, -0.24124847527859572, 0.5822327699790666, -8.234812452576623
27057.189, -0.24123845839391667, 0.5822321988977563, -8.23470657291673
27069.241199999997, -0.2412284415092394, 0.5822316278164461, -8.234600693256855
27081.2934, -0.24121842462456122, 0.5822310567351376, -8.234494813596989
27093.345599999997, -0.24120840773988217, 0.5822304856538274, -8.234388933937096
27105.3978, -0.2411983908552049, 0.5822299145725172, -8.23428305427722
27117.449999999997, -0.24118837397052584, 0.5822293434912078, -8.234177174617336
27129.5022, -0.24117835708584767, 0.5822287724098976, -8.234071294957452
27141.554399999997, -0.24116834020116862, 0.5822282013285882, -8.233965415297568
27153.6066, -0.24115832331649134, 0.5822276302472789, -8.233859535637702
27165.658799999997, -0.24114830643181318, 0.5822270591659686, -8.233753655977818
27177.711, -0.24113828954713412, 0.5822264880846584, -8.233647776317925
27189.763199999998, -0.24112827266245507, 0.5822259170033499, -8.23354189665805
27201.8154, -0.2411182557777778, 0.5822253459220397, -8.233436016998175
27213.867599999998, -0.24110823889309962, 0.5822247748407294, -8.23333013733829
27225.9198, -0.24109822200842057, 0.5822242037594201, -8.233224257678406
27237.971999999998, -0.2410882051237433, 0.5822236326781098, -8.233118378018531
27250.0242, -0.24107818823906513, 0.5822230615967996, -8.233012498358647
27262.076399999998, -0.24106817135438607, 0.5822224905154911, -8.232906618698772
27274.128599999996, -0.24105815446970702, 0.5822219194341809, -8.232800739038879
27286.1808, -0.24104813758502974, 0.5822213483528706, -8.232694859379004
27298.232999999997, -0.24103812070035158, 0.5822207772715613, -8.232588979719129
27310.2852, -0.24102810381567252, 0.582220206190251, -8.232483100059236
27322.337399999997, -0.24101808693099525, 0.5822196351089408, -8.23237722039936
27334.3896, -0.2410080700463162, 0.5822190640276323, -8.232271340739485
27346.441799999997, -0.24099805316163803, 0.5822184929463221, -8.232165461079601
27358.494, -0.24098803627695897, 0.5822179218650119, -8.232059581419708
27370.546199999997, -0.2409780193922817, 0.5822173507837025, -8.231953701759842
27382.5984, -0.24096800250760353, 0.5822167797023923, -8.231847822099958
27394.650599999997, -0.24095798562292448, 0.582216208621082, -8.231741942440065
27406.7028, -0.2409479687382472, 0.5822156375397736, -8.231636062780208
27418.754999999997, -0.24093795185356814, 0.5822150664584633, -8.231530183120315
27430.8072, -0.24092793496888998, 0.5822144953771531, -8.23142430346043
27442.859399999998, -0.24091791808421092, 0.5822139242958446, -8.231318423800555
27454.9116, -0.24090790119953187, 0.5822133532145344, -8.231212544140663
27466.963799999998, -0.2408978843148546, 0.5822127821332241, -8.231106664480787
27479.016, -0.24088786743017643, 0.5822122110519148, -8.231000784820912
27491.068199999998, -0.24087785054549915, 0.5822116399706045, -8.230894905161037
27503.1204, -0.2408678336608201, 0.5822110688892943, -8.230789025501144
27515.172599999998, -0.24085781677614193, 0.5822104978079858, -8.230683145841278
27527.224799999996, -0.24084779989146288, 0.5822099267266756, -8.230577266181385
27539.277, -0.2408377830067856, 0.5822093556453654, -8.23047138652151
27551.329199999996, -0.24082776612210655, 0.582208784564056, -8.230365506861625
27563.3814, -0.24081774923742838, 0.5822082134827458, -8.230259627201741
27575.433599999997, -0.24080773235274933, 0.5822076424014355, -8.230153747541848
27587.4858, -0.24079771546807205, 0.5822070713201271, -8.230047867881991
27599.537999999997, -0.24078769858339388, 0.5822065002388168, -8.229941988222107
27611.5902, -0.24077768169871483, 0.5822059291575066, -8.229836108562214
27623.642399999997, -0.24076766481403755, 0.5822053580761972, -8.229730228902348
27635.6946, -0.2407576479293585, 0.582204786994887, -8.229624349242455
27647.746799999997, -0.24074763104468122, 0.5822042159135767, -8.22951846958258
27659.799, -0.24073761416000217, 0.5822036448322683, -8.229412589922704
27671.851199999997, -0.240727597275324, 0.582203073750958, -8.22930671026282
27683.9034, -0.24071758039064672, 0.5822025026696478, -8.229200830602945
27695.955599999998, -0.24070756350596767, 0.5822019315883393, -8.22909495094307
27708.0078, -0.24069754662128862, 0.5822013605070291, -8.228989071283177
27720.059999999998, -0.24068752973661045, 0.5822007894257188, -8.228883191623293
27732.1122, -0.24067751285193317, 0.5822002183444095, -8.228777311963427
27744.164399999998, -0.24066749596725412, 0.5821996472630993, -8.228671432303534
27756.2166, -0.24065747908257595, 0.582199076181789, -8.22856555264365
27768.268799999998, -0.2406474621978969, 0.5821985051004805, -8.228459672983774
27780.320999999996, -0.24063744531321962, 0.5821979340191703, -8.2283537933239
27792.373199999998, -0.24062742842854057, 0.5821973629378601, -8.228247913664006
27804.425399999996, -0.2406174115438624, 0.5821967918565507, -8.228142034004131
27816.4776, -0.24060739465918513, 0.5821962207752405, -8.228036154344256
27828.529799999997, -0.24059737777450607, 0.5821956496939302, -8.227930274684363
27840.582, -0.24058736088982702, 0.5821950786126218, -8.227824395024488
27852.634199999997, -0.24057734400514885, 0.5821945075313115, -8.227718515364604
27864.6864, -0.24056732712047157, 0.5821939364500013, -8.227612635704729
27876.738599999997, -0.24055731023579252, 0.5821933653686919, -8.227506756044844
27888.7908, -0.24054729335111436, 0.5821927942873817, -8.22740087638496
27900.842999999997, -0.24053727646643708, 0.5821922232060714, -8.227294996725085
27912.8952, -0.24052725958175802, 0.582191652124763, -8.22718911706521
27924.947399999997, -0.24051724269707897, 0.5821910810434527, -8.227083237405317
27936.9996, -0.2405072258124008, 0.5821905099621425, -8.226977357745433
27949.051799999997, -0.24049720892772353, 0.5821899388808331, -8.226871478085567
27961.104, -0.24048719204304447, 0.5821893677995238, -8.226765598425683
27973.156199999998, -0.2404771751583663, 0.5821887967182136, -8.226659718765799
27985.2084, -0.24046715827368903, 0.5821882256369042, -8.226553839105932
27997.260599999998, -0.24045714138900998, 0.582187654555594, -8.22644795944604
28009.3128, -0.24044712450433092, 0.5821870834742837, -8.226342079786146
28021.364999999998, -0.24043710761965276, 0.5821865123929753, -8.22623620012628
28033.417199999996, -0.24042709073497548, 0.582185941311665, -8.226130320466405
28045.469399999998, -0.24041707385029643, 0.5821853702303548, -8.226024440806512
28057.521599999996, -0.24040705696561737, 0.5821847991490454, -8.225918561146628
28069.5738, -0.2403970400809392, 0.5821842280677352, -8.225812681486744
28081.625999999997, -0.24038702319626193, 0.5821836569864249, -8.225706801826869
28093.6782, -0.24037700631158287, 0.5821830859051165, -8.225600922166993
28105.730399999997, -0.2403669894269047, 0.5821825148238062, -8.22549504250711
28117.7826, -0.24035697254222743, 0.582181943742496, -8.225389162847234
28129.834799999997, -0.24034695565754838, 0.5821813726611866, -8.22528328318735
28141.887, -0.2403369387728702, 0.5821808015798764, -8.225177403527466
28153.939199999997, -0.24032692188819116, 0.5821802304985662, -8.225071523867573
28165.9914, -0.24031690500351388, 0.5821796594172577, -8.224965644207716
28178.043599999997, -0.24030688811883483, 0.5821790883359474, -8.224859764547823
28190.0958, -0.24029687123415666, 0.5821785172546372, -8.224753884887939
28202.147999999997, -0.24028685434947938, 0.5821779461733279, -8.224648005228072
28214.2002, -0.24027683746480033, 0.5821773750920176, -8.22454212556818
28226.252399999998, -0.24026682058012128, 0.5821768040107083, -8.224436245908295
28238.3046, -0.2402568036954431, 0.5821762329293989, -8.22433036624842
28250.356799999998, -0.24024678681076583, 0.5821756618480887, -8.224224486588545
28262.409, -0.24023676992608678, 0.5821750907667784, -8.224118606928652
28274.461199999998, -0.24022675304140773, 0.58217451968547, -8.224012727268777
28286.513399999996, -0.24021673615672956, 0.5821739486041597, -8.223906847608893
28298.565599999998, -0.24020671927205228, 0.5821733775228495, -8.223800967949018
28310.617799999996, -0.24019670238737323, 0.5821728064415401, -8.223695088289134
28322.67, -0.24018668550269595, 0.5821722353602299, -8.223589208629258
28334.722199999997, -0.24017666861801779, 0.5821716642789196, -8.223483328969374
28346.7744, -0.24016665173333873, 0.5821710931976112, -8.223377449309499
28358.826599999997, -0.24015663484866145, 0.5821705221163009, -8.223271569649624
28370.8788, -0.2401466179639824, 0.5821699510349907, -8.223165689989731
28382.930999999997, -0.24013660107930423, 0.5821693799536813, -8.223059810329856
28394.9832, -0.24012658419462518, 0.5821688088723711, -8.222953930669963
28407.035399999997, -0.2401165673099479, 0.5821682377910609, -8.222848051010088
28419.0876, -0.24010655042526885, 0.5821676667097524, -8.222742171350212
28431.139799999997, -0.24009653354059068, 0.5821670956284422, -8.222636291690328
28443.192, -0.24008651665591163, 0.5821665245471319, -8.222530412030435
28455.244199999997, -0.24007649977123435, 0.5821659534658226, -8.22242453237057
28467.2964, -0.2400664828865553, 0.5821653823845123, -8.222318652710676
28479.348599999998, -0.24005646600187713, 0.5821648113032021, -8.222212773050792
28491.4008, -0.24004644911719986, 0.5821642402218936, -8.222106893390935
28503.452999999998, -0.2400364322325208, 0.5821636691405834, -8.222001013731042
28515.5052, -0.24002641534784264, 0.5821630980592731, -8.221895134071158
28527.557399999998, -0.24001639846316358, 0.5821625269779647, -8.221789254411282
28539.609599999996, -0.2400063815784863, 0.5821619558966544, -8.221683374751407
28551.661799999998, -0.23999636469380814, 0.5821613848153442, -8.221577495091523
28563.713999999996, -0.23998634780912909, 0.5821608137340348, -8.22147161543164
28575.7662, -0.2399763309244518, 0.5821602426527246, -8.221365735771764
28587.818399999996, -0.23996631403977275, 0.5821596715714143, -8.221259856111871
28599.8706, -0.2399562971550946, 0.5821591004901059, -8.221153976452005
28611.922799999997, -0.23994628027041554, 0.5821585294087956, -8.221048096792112
28623.975, -0.23993626338573826, 0.5821579583274854, -8.220942217132237
28636.027199999997, -0.2399262465010592, 0.582157387246176, -8.220836337472353
28648.0794, -0.23991622961638104, 0.5821568161648658, -8.220730457812468
28660.131599999997, -0.23990621273170198, 0.5821562450835556, -8.220624578152576
28672.1838, -0.2398961958470247, 0.5821556740022471, -8.220518698492718
28684.235999999997, -0.23988617896234654, 0.5821551029209369, -8.220412818832834
28696.2882, -0.2398761620776675, 0.5821545318396266, -8.220306939172941
28708.340399999997, -0.2398661451929902, 0.5821539607583173, -8.220201059513075
28720.3926, -0.23985612830831116, 0.582153389677007, -8.220095179853182
28732.444799999997, -0.239846111423633, 0.5821528185956968, -8.219989300193298
28744.497, -0.23983609453895394, 0.5821522475143883, -8.219883420533423
28756.549199999998, -0.23982607765427666, 0.5821516764330781, -8.219777540873547
28768.6014, -0.2398160607695985, 0.5821511053517678, -8.219671661213663
28780.653599999998, -0.23980604388491944, 0.5821505342704594, -8.219565781553788
28792.7058, -0.23979602700024216, 0.5821499631891491, -8.219459901893913
28804.757999999998, -0.2397860101155631, 0.5821493921078389, -8.21935402223402
28816.810199999996, -0.23977599323088494, 0.5821488210265295, -8.219248142574145
28828.862399999998, -0.2397659763462059, 0.5821482499452193, -8.219142262914252
28840.914599999996, -0.2397559594615286, 0.5821476788639091, -8.219036383254377
28852.9668, -0.23974594257684956, 0.5821471077826006, -8.218930503594502
28865.018999999997, -0.2397359256921714, 0.5821465367012904, -8.218824623934617
28877.0712, -0.23972590880749234, 0.5821459656199801, -8.218718744274724
28889.123399999997, -0.23971589192281506, 0.5821453945386708, -8.218612864614858
28901.1756, -0.2397058750381369, 0.5821448234573605, -8.218506984954974
28913.227799999997, -0.23969585815345784, 0.5821442523760503, -8.218401105295081
28925.28, -0.23968584126878056, 0.5821436812947418, -8.218295225635224
28937.332199999997, -0.2396758243841015, 0.5821431102134316, -8.21818934597533
28949.3844, -0.23966580749942334, 0.5821425391321213, -8.218083466315447
28961.436599999997, -0.23965711760270825, 0.5821420437048745, -8.217991613075828
28973.4888, -0.23965188283097216, 0.582141745260758, -8.217936280917302
28985.540999999997, -0.23964664805923697, 0.5821414468166406, -8.217880948758776
28997.5932, -0.23964141328750266, 0.5821411483725258, -8.217825616600285
29009.645399999998, -0.23963617851576746, 0.5821408499284084, -8.217770284441759
29021.6976, -0.23963094374403315, 0.5821405514842919, -8.21771495228325
29033.749799999998, -0.23962630041844868, 0.5821402867596248, -8.217665871780735
29045.802, -0.23962208963221876, 0.5821400466948354, -8.217621363270542
29057.854199999998, -0.23961787884598884, 0.5821398066300452, -8.21757685476034
29069.906399999996, -0.23961366805975803, 0.5821395665652549, -8.21753234625013
29081.958599999998, -0.2396094572735299, 0.5821393265004646, -8.217487837739945
29094.010799999996, -0.23960524648729908, 0.5821390864356761, -8.217443329229752
29106.063, -0.23960103570106916, 0.5821388463708859, -8.21739882071955
29118.115199999997, -0.23959682491483925, 0.5821386063060956, -8.217354312209348
29130.1674, -0.23959261412861022, 0.5821383662413062, -8.217309803699164
29142.219599999997, -0.2395884033423803, 0.582138126176516, -8.217265295188962
29154.2718, -0.23958419255615038, 0.5821378861117257, -8.21722078667876
29166.323999999997, -0.23957998176992135, 0.5821376460469372, -8.217176278168585
29178.3762, -0.23957577098368965, 0.5821374059821469, -8.217131769658366
29190.428399999997, -0.23957156019746062, 0.5821371659173566, -8.217087261148173
29202.4806, -0.2395673494112307, 0.5821369258525673, -8.21704275263798
29214.532799999997, -0.23956313862500078, 0.582136685787777, -8.216998244127778
29226.585, -0.23955892783877175, 0.5821364457229867, -8.216953735617585
29238.637199999997, -0.23955471705254094, 0.5821362056581982, -8.216909227107392
29250.6894, -0.2395505062663119, 0.582135965593408, -8.216864718597199
29262.741599999998, -0.2395462954800811, 0.5821357255286177, -8.216820210086988
29274.7938, -0.23954208469385208, 0.5821354854638283, -8.216775701576804
29286.845999999998, -0.23953787390762216, 0.582135245399038, -8.216731193066602
29298.8982, -0.23953366312139224, 0.5821350053342478, -8.2166866845564
29310.950399999998, -0.23952945233516232, 0.5821347652694575, -8.216642176046198
29323.002599999996, -0.23952139236649383, 0.5821343057555861, -8.2165569812208
29335.054799999998, -0.23951329580268954, 0.5821338441553578, -8.216471399580474
29347.106999999996, -0.23950519923888525, 0.5821333825551278, -8.21638581794013
29359.1592, -0.23949710267508095, 0.5821329209548995, -8.216300236299805
29371.211399999997, -0.23948900611127577, 0.5821324593546695, -8.216214654659453
29383.2636, -0.23948090954747148, 0.5821319977544412, -8.216129073019127
29395.315799999997, -0.23947281298366718, 0.5821315361542121, -8.216043491378793
29407.368, -0.2394647164198629, 0.582131074553982, -8.21595790973845
29419.420199999997, -0.23945661985605948, 0.5821306129537538, -8.215872328098133
29431.4724, -0.2394485232922534, 0.5821301513535238, -8.215786746457772
29443.524599999997, -0.23944042672844912, 0.5821296897532955, -8.215701164817446
29455.5768, -0.23943233016464482, 0.5821292281530672, -8.21561558317712
29467.628999999997, -0.23942423360083964, 0.5821287665528372, -8.215530001536768
29479.6812, -0.23941613703703712, 0.5821283049526089, -8.21544441989646
29491.733399999997, -0.23940804047323105, 0.5821278433523789, -8.2153588382561
29503.7856, -0.23939994390942676, 0.5821273817521506, -8.215273256615774
29515.837799999998, -0.23939184734562335, 0.5821269201519215, -8.215187674975448
29527.89, -0.23938375078181906, 0.5821264585516914, -8.215102093335105
29539.942199999998, -0.23937565421801477, 0.5821259969514632, -8.21501651169478
29551.9944, -0.2393675576542087, 0.5821255353512331, -8.214930930054418
29564.046599999998, -0.2393594610904053, 0.5821250737510049, -8.214845348414102
29576.098799999996, -0.239351364526601, 0.5821246121507766, -8.214759766773776
29588.150999999998, -0.23934326796279493, 0.5821241505505466, -8.214674185133415
29600.203199999996, -0.23933517139899063, 0.5821236889503183, -8.21458860349309
29612.2554, -0.23932707483518723, 0.5821232273500883, -8.214503021852755
29624.307599999996, -0.23931897827138293, 0.5821227657498591, -8.21441744021242
29636.3598, -0.23931088170757864, 0.5821223041496308, -8.214331858572095
29648.411999999997, -0.23930278514377257, 0.5821218425494008, -8.214246276931734
29660.4642, -0.23929468857996916, 0.5821213809491725, -8.214160695291417
29672.516399999997, -0.23928659201616487, 0.5821209193489425, -8.214075113651074
29684.5686, -0.23927849545236057, 0.5821204577487142, -8.213989532010748
29696.620799999997, -0.23927039888855628, 0.5821199961484842, -8.213903950370405
29708.673, -0.2392623023247511, 0.5821195345482559, -8.21381836873007
29720.725199999997, -0.2392542057609468, 0.5821190729480268, -8.213732787089736
29732.7774, -0.2392461091971425, 0.5821186113477976, -8.213647205449401
29744.829599999997, -0.23923801263333822, 0.5821181497475685, -8.213561623809067
29756.8818, -0.23922991606953392, 0.5821176881473393, -8.213476042168733
29768.933999999997, -0.23922181950572874, 0.5821172265471102, -8.21339046052839
29780.9862, -0.23921372294192444, 0.5821167649468819, -8.213304878888064
29793.038399999998, -0.23920562637812015, 0.5821163033466519, -8.21321929724772
29805.0906, -0.23919752981431586, 0.5821158417464236, -8.213133715607395
29817.142799999998, -0.23918943325051067, 0.5821153801461936, -8.213048133967042
29829.194999999996, -0.23918133668670638, 0.5821149185459653, -8.212962552326717
29841.247199999998, -0.2391732401229021, 0.5821144569457362, -8.212876970686382
29853.299399999996, -0.2391651435590978, 0.582113995345507, -8.212791389046048
29865.351599999998, -0.2391570469952926, 0.5821135337452779, -8.212705807405705
29877.403799999996, -0.2391489504314892, 0.5821130721450478, -8.21262022576537
29889.456, -0.23914085386768402, 0.5821126105448196, -8.212534644125036
29901.508199999997, -0.23913275730387973, 0.5821121489445913, -8.21244906248471
29913.5604, -0.23912466074007543, 0.5821116873443613, -8.212363480844367
29925.612599999997, -0.23911656417627114, 0.582111225744133, -8.212277899204041
29937.6648, -0.23910846761246596, 0.582110764143903, -8.212192317563689
29949.716999999997, -0.23910037104866166, 0.5821103025436747, -8.212106735923363
29961.7692, -0.23909227448485737, 0.5821098409434455, -8.212021154283029
29973.821399999997, -0.23908417792105308, 0.5821093793432164, -8.211935572642695
29985.8736, -0.2390760813572479, 0.5821089177429872, -8.211849991002351
29997.925799999997, -0.23906798479344538, 0.5821084561427572, -8.211764409362026
30009.978, -0.2390598882296393, 0.5821079945425289, -8.211678827721682
30022.030199999997, -0.239051791665835, 0.5821075329423007, -8.211593246081357
30034.0824, -0.23904369510203072, 0.5821070713420706, -8.211507664441013
30046.134599999998, -0.2390355985382273, 0.5821066097418424, -8.211422082800697
30058.1868, -0.23902750197442124, 0.5821061481416123, -8.211336501160336
30070.238999999998, -0.23901940541061695, 0.5821056865413841, -8.21125091952001
30082.2912, -0.23901130884681265, 0.582105224941154, -8.211165337879667
30094.343399999998, -0.23900321228300925, 0.5821047633409249, -8.211079756239341
30106.395599999996, -0.23899511571920318, 0.5821043017406966, -8.210994174598998
30118.447799999998, -0.23898701915539888, 0.5821038401404666, -8.210908592958654
30130.499999999996, -0.2389789225915946, 0.5821033785402383, -8.210823011318329
30142.5522, -0.23897082602779118, 0.5821029169400083, -8.210737429677994
30154.604399999997, -0.2389627294639869, 0.58210245533978, -8.210651848037669
30166.6566, -0.23895463290018082, 0.5821019937395517, -8.210566266397326
30178.708799999997, -0.23894653633637652, 0.5821015321393217, -8.210480684756982
30190.761, -0.23893843977257312, 0.5821010705390925, -8.210395103116657
30202.813199999997, -0.23893034320876883, 0.5821006089388634, -8.210309521476322
30214.8654, -0.23892224664496453, 0.5821001473386342, -8.210223939835988
30226.917599999997, -0.23891415008115846, 0.582099685738406, -8.210138358195644
30238.9698, -0.23890605351735505, 0.5820992241381759, -8.21005277655531
30251.021999999997, -0.23889795695355076, 0.5820987625379477, -8.209967194914984
30263.0742, -0.23888986038974647, 0.5820983009377176, -8.209881613274641
30275.126399999997, -0.23888176382594217, 0.5820978393374894, -8.209796031634315
30287.1786, -0.238873667262137, 0.5820973777372602, -8.209710449993972
30299.230799999998, -0.2388655706983327, 0.5820969161370311, -8.209624868353638
30311.283, -0.2388574741345284, 0.5820964545368019, -8.209539286713303
30323.335199999998, -0.23884937757072233, 0.5820959929365728, -8.209453705072951
30335.3874, -0.23884128100691893, 0.5820955313363436, -8.209368123432625
30347.439599999998, -0.23883318444311463, 0.5820950697361154, -8.2092825417923
30359.491799999996, -0.23882508787931034, 0.5820946081358853, -8.209196960151957
30371.543999999998, -0.23881699131550604, 0.582094146535657, -8.209111378511631


==> figures/repair_evaluation/experiment_CIFAR10_DL2_viols.csv <==
8.268594741821289
3.8586535453796387
4.836479663848877
0.5102896690368652
4.4018378257751465
1.2473077774047852
3.0449016094207764
9.898003578186035
9.75904655456543
1.478919506072998
3.0046205520629883
11.980843544006348
1.4327919483184814
10.601967811584473
7.405945777893066
4.388877868652344
5.000587463378906
11.372894287109375
0.32671642303466797
3.5496888160705566
1.9547033309936523
3.5276081562042236
6.330544471740723
11.798547744750977
8.608205795288086
2.4719200134277344
4.342344284057617
0.5667204856872559
2.6123011112213135
6.800293922424316
9.083501815795898
4.182024002075195
0.6554808616638184
14.835870742797852
0.7449259757995605
14.801559448242188
12.690471649169922
6.742300987243652
0.0
30.28736114501953
2.300745964050293
5.745026111602783
8.196208953857422
0.4760168790817261
7.34731912612915
2.6010725498199463
13.926807403564453
0.1507127285003662
3.959998607635498
4.493383407592773
9.80026912689209
3.411130905151367
12.344415664672852
0.1633892059326172
1.5416802167892456
1.7858752012252808
10.793440818786621
3.735100030899048
1.5697486400604248
19.201335906982422
12.772354125976562
19.958677291870117
4.520989894866943
2.647716999053955
0.245361328125
10.769253730773926
3.5439047813415527
0.789212703704834
0.3535747528076172
2.5278825759887695
6.861618995666504
3.50840425491333
0.9530229568481445
10.333480834960938
3.743699550628662
1.873143196105957
0.7861781120300293
3.0340380668640137
0.29445552825927734
0.9262010455131531
12.053337097167969
1.495212197303772
1.4263523817062378
17.68309211730957
18.483253479003906
2.2426977157592773
1.8500726222991943
2.4464569091796875
0.8302152156829834
0.04984450340270996
11.15905475616455
1.7653765678405762
4.743809223175049
0.5596091747283936
1.1459532976150513
2.2650251388549805
2.2275502681732178
2.7809481620788574
1.8550117015838623
1.6732475757598877
5.388147354125977
6.552731513977051
12.90674114227295
20.469959259033203
24.448436737060547
2.3521976470947266
4.6410932540893555
0.13204801082611084
3.8085107803344727
5.193253993988037
2.0875892639160156
7.453592300415039
0.8153417110443115
28.73854637145996
1.3156557083129883
0.46903347969055176
2.6508994102478027
4.395998954772949
8.636659622192383
8.39970588684082
1.2624354362487793
2.693234920501709
0.20845937728881836
14.690316200256348
4.617278099060059
9.630151748657227
6.186097621917725


==> figures/repair_evaluation/experiment_CIFAR10_MM_viols.csv <==
1.2473077774047852
1.53605318069458
0.04157876968383789
0.0033659934997558594
9.898003578186035
1.1428728103637695
1.6409976482391357
2.078744411468506
1.004103660583496
0.3244587182998657
0.10884749889373779
9.75904655456543
1.6871135234832764
0.3340040445327759
0.3036843538284302
0.20273953676223755
3.0046205520629883
12.148223876953125
1.8567419052124023
2.5890448093414307
0.5445610284805298
0.05901014804840088
0.05903291702270508
0.12516963481903076
0.002713143825531006
0.002966642379760742
1.4327919483184814
0.5587832927703857
0.4387437105178833
0.556281328201294
7.987800598144531
1.677962303161621
1.378760814666748
0.9094414710998535
0.5295958518981934
0.03710794448852539
10.601967811584473
0.7722294330596924
0.6907405853271484
3.125751256942749
1.4455140829086304
0.411083459854126
0.3772770166397095
1.3692646026611328
0.28688132762908936
0.02324199676513672
7.405945777893066
1.0024538040161133
0.2714252471923828
0.047934532165527344
0.012012481689453125
0.0142822265625
0.005929470062255859
1.8575716018676758
0.1724381446838379
0.1356182098388672
0.012135505676269531
4.388877868652344
14.577703475952148
1.6983489990234375
2.1263163089752197
0.9572709798812866
0.3251972198486328
1.0657093524932861
3.569706916809082
1.365037202835083
0.2749207019805908
0.025735020637512207
0.22759270668029785
9.08489990234375
3.8335814476013184
0.7920551300048828
0.9796120524406433
0.3343837261199951
0.46934574842453003
2.7868237495422363
1.624187707901001
0.035184383392333984
0.6775989532470703
3.5496888160705566
0.4985532760620117
0.05338859558105469
0.012332916259765625
0.000270843505859375
0.9695549011230469
0.397430419921875
0.01907062530517578
0.9957313537597656
0.022348403930664062
2.597001075744629
2.468632698059082
1.0246131420135498
0.8127334117889404
0.7101758122444153
0.015767455101013184
0.20222169160842896
0.08483582735061646
11.798547744750977
1.586244821548462
1.8991551399230957
0.3765439987182617
0.9291725158691406
0.021079540252685547
0.11434340476989746
8.608205795288086
5.052098274230957
2.704342842102051
6.800293922424316
5.887997150421143
2.300891399383545
0.24012911319732666
0.016059279441833496
3.620392084121704
0.1319044828414917
9.083501815795898
0.5453906059265137
0.11282587051391602
0.0432591438293457
0.029883861541748047
0.0005617141723632812
3.188220500946045
2.2534642219543457
1.5941829681396484
1.4442222118377686
0.6860179901123047
0.5701826214790344
0.3212776184082031
0.21671390533447266
0.5642271041870117
14.835870742797852
1.1427475214004517
0.030846714973449707
0.13981521129608154
0.0038999319076538086
0.00021731853485107422
22.319133758544922
9.38404655456543
0.12076091766357422
0.008321523666381836
1.4489002227783203
0.187974214553833
0.41184473037719727
0.0667881965637207
14.801559448242188
1.8196288347244263
0.44918644428253174
0.7252116203308105
0.07429361343383789
0.16047406196594238
12.690471649169922
2.59613037109375
0.2734043598175049
0.006576061248779297
0.00022459030151367188
0.02239394187927246
0.005821943283081055
0.8898227214813232
0.856425404548645
0.48137080669403076
6.742300987243652
3.3553054332733154
1.9528321027755737
3.5669777393341064
2.9030709266662598
0.21348047256469727
0.0584108829498291
0.002748727798461914
0.0003859996795654297
1.782160997390747
30.934528350830078
2.2867541313171387
0.8524355888366699
0.03476524353027344
1.4590401649475098
0.30430030822753906
0.13016510009765625
0.07026845216751099
0.011014461517333984
0.010486602783203125
0.0054225921630859375
5.745026111602783
1.7399165630340576
0.09573453664779663
0.3638097643852234
0.30060505867004395
0.024957239627838135
0.031158268451690674
0.052339136600494385
0.017521917819976807
0.006805062294006348
0.12818759679794312
0.009877264499664307
0.0008040070533752441
0.000728309154510498
0.0006209015846252441
7.068329334259033
5.8564534187316895
2.015854597091675
1.318831205368042
1.7596046924591064
0.6084127426147461
2.0445635318756104
0.20037388801574707
0.16688096523284912
0.14493560791015625
13.926807403564453
5.490885257720947
0.5311808586120605
0.22118902206420898
0.1262974739074707
0.060534000396728516
0.03464984893798828
0.0029845237731933594
2.3752148151397705
1.0362000465393066
0.42019224166870117
0.07555818557739258
4.560408592224121
4.121860027313232
1.2667584419250488
4.132828712463379
0.13767290115356445
0.047559499740600586
0.13409042358398438
0.9854460954666138
0.0017561912536621094
9.80026912689209
1.6540675163269043
0.7856426239013672
0.9891128540039062
0.398529052734375
4.850042343139648
3.094118595123291
1.5433945655822754
2.2348086833953857
0.7487702369689941
0.34516334533691406
0.20678800344467163
1.3432847261428833
0.5364408493041992
0.355632483959198
0.13192760944366455
0.2718172073364258
0.18047207593917847
0.5695805549621582
0.7791647911071777
0.06929826736450195
0.003625035285949707
0.3270654082298279
0.49190258979797363
0.5106201171875
0.08858942985534668
0.1784992218017578
12.344415664672852
2.024352788925171
0.5448225736618042
0.10410469770431519
1.5416802167892456
0.6704133749008179
1.3393157720565796
0.5007627606391907
0.06959056854248047
0.12953531742095947
0.023320436477661133
10.793440818786621
0.47054004669189453
0.03808403015136719
0.004207611083984375
0.5099124908447266
0.009461402893066406
0.00052642822265625
0.0021982192993164062
0.010776519775390625
0.008671760559082031
0.0025320053100585938
0.01401519775390625
3.735100030899048
0.06336855888366699
0.7492382526397705
0.05982065200805664
0.02313399314880371
0.06638050079345703
0.09767627716064453
0.01020658016204834
0.02330946922302246
1.5697486400604248
0.16861867904663086
1.2467858791351318
0.7841746807098389
0.048422932624816895
0.06445717811584473
8.506338119506836
5.43278169631958
1.9431636333465576
0.004631519317626953
0.25943881273269653
0.826248824596405
0.013613522052764893
0.005388498306274414
0.006318330764770508
12.772354125976562
3.983473777770996
1.0379619598388672
1.3096542358398438
0.32347726821899414
1.135500431060791
7.911988258361816
2.2720890045166016
0.21325242519378662
0.03936922550201416
0.0035856962203979492
1.7433301210403442
0.6824108362197876
0.1712735891342163
0.1080942153930664
0.0491863489151001
0.06061697006225586
0.09674036502838135
0.04414200782775879
19.969093322753906
0.7864303588867188
0.5973777770996094
0.017856597900390625
0.000522613525390625
0.031236648559570312
0.0031070709228515625
10.741486549377441
2.9059247970581055
1.2776695489883423
0.8655858039855957
0.22325706481933594
1.9587163925170898
0.07747828960418701
0.057465553283691406
0.010707974433898926
3.5439047813415527
9.307806015014648
3.715735912322998
2.5216472148895264
2.5278825759887695
4.309778690338135
0.8889961242675781
0.22805547714233398
0.062460899353027344
0.03916168212890625
0.010546207427978516
2.6702880859375e-05
0.15977859497070312
0.6982817649841309
0.062218666076660156
0.03490447998046875
0.0025725364685058594
0.014868736267089844
25.560998916625977
4.076873302459717
4.311392784118652
2.255880355834961
0.7915704250335693
0.4062809944152832
0.0245821475982666
0.76468825340271
0.47849559783935547
6.861618995666504
0.8460419178009033
0.11144769191741943
5.149078369140625
1.4966905117034912
0.44914674758911133
1.9108645915985107
0.8923222422599792
0.2725287079811096
3.50840425491333
1.7537641525268555
0.1137547492980957
0.03369474411010742
1.0119590759277344
1.226311445236206
1.1410049200057983
1.6077985763549805
2.005363702774048
2.165818691253662
2.1652464866638184
10.333480834960938
2.081127643585205
1.6637134552001953
0.1196584701538086
0.03486490249633789
0.01849651336669922
0.03854179382324219
3.0340380668640137
4.101355075836182
3.863504409790039
3.0604162216186523
0.8773572444915771
0.9262010455131531
0.4604666233062744
0.12130451202392578
12.053337097167969
0.6503534317016602
0.10228681564331055
0.008432865142822266
0.0030417442321777344
0.22194576263427734
0.08135175704956055
0.012910842895507812
1.495212197303772
0.1539311408996582
0.06556808948516846
0.058344900608062744
0.011033236980438232
1.2864999771118164
0.20022928714752197
0.01331484317779541
0.05128192901611328
0.20212644338607788
0.022081077098846436
0.003964900970458984
17.68309211730957
1.6770637035369873
0.23711776733398438
0.09886789321899414
0.031104683876037598
0.001089930534362793
0.06420159339904785
0.3705737590789795
0.037587523460388184
18.483253479003906
7.78678560256958
1.4184950590133667
1.4550868272781372
1.0674338340759277
0.5678623914718628
0.13401579856872559
0.05865776538848877
2.4464569091796875
0.6116306781768799
0.13387644290924072
0.05435287952423096
0.021092772483825684
0.011978864669799805
0.0034247636795043945
0.4701252579689026
0.06540709733963013
0.07387059926986694
0.10652542114257812
0.0013208389282226562
0.0008848309516906738
0.004896640777587891
0.8302152156829834
0.6903595924377441
0.14880704879760742
0.017124176025390625
11.15905475616455
7.382062911987305
2.925276279449463
0.5151912569999695
0.3505573272705078
0.41155725717544556
0.4985067844390869
0.5380557179450989
0.47920215129852295
1.3666315078735352
1.1052967309951782
1.0432090759277344
0.5367077589035034
0.9194154739379883
0.512174129486084
0.20902496576309204
0.04858958721160889
0.12220484018325806
4.466653347015381
0.04011976718902588
0.000950932502746582
6.967584609985352
3.5607357025146484
0.6462815999984741
0.46309471130371094
1.6985504627227783
0.8547912240028381
0.34961605072021484
0.7339184880256653
0.13916724920272827
0.1091078519821167
0.007363855838775635
0.5307356715202332
0.12371587753295898
0.10472464561462402
0.07956850528717041
0.19021862745285034
0.13049793243408203
0.015135407447814941
0.01302945613861084
0.0011402368545532227
0.14068102836608887
2.786682605743408
0.9926174283027649
3.28420090675354
1.7828588485717773
1.2601131200790405
2.0870041847229004
1.507889747619629
1.587580919265747
1.396080732345581
4.099833011627197
0.558118462562561
1.5985991954803467
0.09231555461883545
0.012889981269836426
0.5316972732543945
0.2030128836631775
6.552731513977051
0.9785547256469727
0.1373462677001953
0.0370326042175293
0.009053707122802734
0.008151531219482422
0.010703086853027344
0.002391338348388672
2.5658679008483887
0.46214723587036133
0.9142594337463379
0.19538164138793945
0.4704442024230957
0.8064422607421875
12.90674114227295
0.5134105682373047
0.26653480529785156
0.007989883422851562
0.036818504333496094
0.025246858596801758
20.469959259033203
2.5076069831848145
0.15956521034240723
0.5952112674713135
0.04117774963378906
0.0015358924865722656
0.03521156311035156
24.448436737060547
0.7020416259765625
2.03609561920166
0.22378921508789062
0.0261383056640625
0.024473190307617188
2.3521976470947266
2.994269371032715
0.10846471786499023
0.6659483909606934
0.8249073028564453
0.11190390586853027
0.11122995615005493
0.575054407119751
0.9842127561569214
3.7662830352783203
4.343044757843018
1.9769079685211182
1.3820242881774902
3.0039186477661133
0.38906845450401306
0.1155816912651062
1.4445306062698364
0.42510533332824707
0.7462925910949707
0.697123110294342
0.8810297250747681
0.5756078958511353
0.8508256673812866
5.193253993988037
3.370600700378418
6.166425704956055
1.2280142307281494
0.4907369613647461
0.48629534244537354
0.3254830837249756
0.21505498886108398
0.14988970756530762
0.2790706157684326
7.453592300415039
2.5573930740356445
1.1047794818878174
0.2779653072357178
0.002335786819458008
2.1666488647460938
0.7265689373016357
5.162875175476074
2.3704328536987305
2.1893532276153564
5.102409839630127
1.7488501071929932
1.8340299129486084
0.7989897727966309
0.5784642696380615
1.0201547145843506
0.177681565284729
0.16424477100372314
0.10740888118743896
0.11563146114349365
0.09255939722061157
0.2966669201850891
0.8451985120773315
2.303530693054199
1.420815110206604
1.077653169631958
0.2753635048866272
0.302074670791626
0.015986710786819458
0.051019251346588135
0.01971912384033203
0.27518606185913086
0.004456877708435059
28.73854637145996
1.3679637908935547
0.36327695846557617
0.058078765869140625
0.024004459381103516
0.08775758743286133
0.010413646697998047
0.010508060455322266
1.3156557083129883
0.8689501881599426
1.8353947401046753
0.44041305780410767
1.0563204288482666
4.395998954772949
4.2855329513549805
1.6266193389892578
2.8826651573181152
1.6915404796600342
1.5033105611801147
0.6901512145996094
0.3546074628829956
0.3111288547515869
0.3609011173248291
0.04688620567321777
0.4653174877166748
8.6356201171875
1.6315226554870605
0.12055587768554688
0.09476041793823242
0.04336833953857422
0.00011348724365234375
0.0008840560913085938
8.226054191589355
5.825152397155762
4.510558128356934
2.4799160957336426
1.58953857421875
0.5173478126525879
0.2674987316131592
0.49100756645202637
0.2196204662322998
0.20812773704528809
1.2624220848083496
0.28539323806762695
0.0006546974182128906
0.0042896270751953125
0.000865936279296875
0.11026906967163086
0.0030622482299804688
2.693234920501709
0.7837576866149902
0.16463112831115723
0.027816057205200195
0.004203319549560547
0.0006644725799560547
0.0005145072937011719
0.20845937728881836
1.297231674194336
0.6324679851531982
0.2527029514312744
1.1623013019561768
0.801886796951294
0.32021915912628174
14.31110668182373
2.031510353088379
0.8658127784729004
0.6202750205993652
0.30088019371032715
0.030286550521850586
0.0005404949188232422
0.22591447830200195
0.12039852142333984
9.173604965209961
3.912627935409546
5.3228912353515625
7.662996768951416
2.2064642906188965
0.38825929164886475
0.9854443073272705
0.3483407497406006
0.0013098716735839844
0.08071470260620117
0.08857095241546631
6.186097621917725
5.305362701416016
0.2447068691253662
2.2061591148376465
0.23118972778320312
1.2165075540542603
1.1447285413742065
0.9005944132804871
1.2395875453948975
1.8695372343063354


==> figures/repair_evaluation/experiment_CIFAR10_l1_penalty_viols.csv <==
8.268594741821289
3.8586535453796387
4.836479663848877
4.4018378257751465
1.2473077774047852
3.0449016094207764
9.898003578186035
9.75904655456543
3.0046205520629883
11.980843544006348
10.601967811584473
1.225637435913086
7.405945777893066
0.8346891403198242
11.372894287109375
3.5496888160705566
3.5276081562042236
11.798547744750977
8.608205795288086
0.003520965576171875
4.342344284057617
2.6123011112213135
6.800293922424316
9.083501815795898
0.5814189910888672
14.835870742797852
14.801559448242188
12.690471649169922
6.742300987243652
6.734140872955322
30.28736114501953
2.813183069229126
0.6347622871398926
5.745026111602783
8.196208953857422
13.926807403564453
9.80026912689209
12.344415664672852
1.5416802167892456
1.7858752012252808
10.793440818786621
3.735100030899048
1.5697486400604248
1.4263523817062378
12.772354125976562
0.09823036193847656
19.958677291870117
4.520989894866943
10.769253730773926
3.5439047813415527
3.50840425491333
1.4221611022949219
0.9530229568481445
10.333480834960938
3.743699550628662
2.5533065795898438
3.0340380668640137
0.9262010455131531
12.053337097167969
1.495212197303772
1.4263523817062378
7.1107001304626465
17.68309211730957
18.483253479003906
1.8500726222991943
2.857452869415283
2.4464569091796875
0.8302152156829834
0.27621781826019287
11.15905475616455
1.4613292217254639
4.743809223175049
0.5596091747283936
1.1459532976150513
1.635204553604126
2.2650251388549805
2.2275502681732178
2.7809481620788574
0.49021220207214355
2.5497095584869385
1.6732475757598877
5.388147354125977
6.552731513977051
12.90674114227295
20.469959259033203
24.448436737060547
2.3521976470947266
4.6410932540893555
0.9839515686035156
5.193253993988037
2.0875892639160156
7.453592300415039
0.5634469985961914
0.8153417110443115
28.73854637145996
3.9204392433166504
1.3156557083129883
0.5558505058288574
4.395998954772949
8.636659622192383
8.39970588684082
1.2624354362487793
2.693234920501709
0.20845937728881836
14.690316200256348
9.630151748657227
1.5646564960479736
6.186097621917725
8.268594741821289
3.8586535453796387
4.836479663848877
4.4018378257751465
1.2473077774047852
3.0449016094207764
9.898003578186035
9.75904655456543
3.0046205520629883
11.980843544006348
1.4327919483184814
10.601967811584473
7.405945777893066
4.388877868652344
11.372894287109375
3.5496888160705566
3.5276081562042236
11.798547744750977
8.608205795288086
4.342344284057617
2.6123011112213135
6.800293922424316
9.083501815795898
4.182024002075195
14.835870742797852
0.0
1.2690668106079102
3.0641565322875977
4.798946380615234
1.4581928253173828
1.923721194267273
0.13484573364257812
0.029512405395507812
0.7352862358093262
4.483185768127441


==> reviews/aaai2022feedback.txt <==
Reviewer #1
Questions

> (1) The paper does not seem to contain fundamentally new ideas or concepts but instead combines existing approaches to obtain a competitive tool chain for finding and repairing counter-examples.

A pressing issue in the formal methods community is safe ML. In the ML field, verification and adversarial learning techniques with respect to classification robustness is already well-established.
However, the safety issue is not covered by robustness. The formal methods community requires formal safety specifications, which are more powerful than robustness.
We therefore propose an efficient architecture which integrates counter-example generation, repair, and a final verification step to achieve provably safe models fast.

(2) Even though single counter-examples seem to be found efficiently,
the approach times out on multiple benchmarks, i.e., the last network
generated within the time limit still contains counter examples.

We wanted to evaluate the limitations of our technique. For that, we combined 5 safety properties that are already hard to work with on their own into one conjoined specification and found that none of the other techniques can repair it either.

(3) Is it clear that the better the solution to your optimisation
problem is, the stronger the actual violation will be? Or, phrased
differently, would you argue that your translation to an optimization
problem leads to good counter-examples (as opposed to, e.g., setting
of parameters that would not correspond to phenomena that one would
see in the real world)?

Refer to the definition of the satisfaction function: the smaller the numerical value of the minimum of the objective function, the more the counter-example deviates from the safe behavior.
Other methods, of course, also find counter-examples, but many stop when they have found the boundary (HopSkipJumpAttack) or when finding the first violation (grid search).
This leads to an overall worse counter-example quality.


Please consider adding the accuracy of the original model to Table 3.

The accuracy in Table 3 is the repair accuracy, and has nothing to do with the model's classification accuracy.
The repair accuracy measures the level of correct functionality after repair, as written on page 5 in the right column ("Counter-Example-Based Repair").
There is not accuracy available of the original Acas Xu models, these have directly been taken from the Julian 2018/Katz 2017 papers, for which the training data is held by the United States Airforce.



Reviewer #2

1. Some concepts are vaguely narrated. For example, the conceptual formal safety specifications lacked clear definition before it appeared. In addition, if this concept is not proposed for the first time in this paper, the original paper should be quoted.

On page one, we discuss how our method is an extension of papers that belong to the formal method community and therefore assumed that the reader is familiar with the concept of a formal safety specification.


2. The symbol definition is not clear, and some symbols are reused. For example, what does Ni,j mean in this paper? How to define φ in Algorithm 1? How to define constraint c in section Repair Framework? In addition, the symbol c is repeatedly defined in section Repair Framework and section Background, causing ambiguity.

In the experimental setup, we say that Acas Xu consists of 45 fully connected DNNs. 
In Table 2, we repeat that the analysis is conducted on networks N1,1 to N5,9. 
One can therefore be certain that the i and j in Ni,j are indexes to one of the 45 Acas Xu networks.

φ in Algorithm 1 is introduced in the background section, where we write that it is a property \varphi = (X_\varphi, Y_\varphi). 

c is a constant, and c_i is a constraint. It would make sense to change the constant c to r.


3. The algorithm omits too many details that need to be explained. For example, what is the process of SHGO? How is the satisfaction function applied to SHGO? How is SHGO applied to SpecAttack? How to define the violation_function in Algorithm 1?

We assume the reader to be familiar with optimization methods. All of them have objective functions as inputs. Therefore, because the satisfaction function is the objective function, we simply input it to the optimizer (here SHGO). And that is exactly what SpecAttack is. The violation_function is the l_1 penalty function.


4. Some conclusions lack corroboration. For example, in the experiment section, because SpecAttack has the lowest satisfaction function and considers its attack effect is the best, this conclusion is not convincing enough, and it should compare its attack success rate with other attack algorithms. In addition, in my opinion, the repair success rate is the most important indicator to measure the repair ability, and in the two image classification tasks, the repair success rate of SpecAttack is not as good as other methods. Therefore, I think the repair ability of SpecAttack is not good enough.

This comparison is shown in Figure 4.
The repair success rate of SpecAttack on Acas Xu clearly outperforms the others. For image classification, SpecAttack's performance is still fair. There are other metrics to consider beside the raw number of successful repairs. 
Test accuracy, for instance, clearly shows that a successful repair is completely useless if we compromise the model's accuracy for it. Maintaining correct functionality is a key challenge.


5. The wording in this paper needs to be polished. For example, counter-examples that appear in a large number in paper should be written as adversarial examples.

We intentionally call them counter-examples as this paper is specification-focused. Specification violations are almost always called counter-examples in the formal methods community.


6. There are some explanatory examples in this paper that are not related to the content of the paper, making the main point even less prominent. For example, the example of Table 1 has nothing to do with the deep neural networks and the attack algorithms mentioned in this article. It would be better to use examples related to this paper.

The caption of Table 1 is "An example safety property, from (Katz et al. 2017). The networks which this applies to are the Acas Xu (Katz et al. 2017) networks which we extensively evaluate our method on. The property described is property \varphi_2 from (Katz et al. 2017) for which we evaluate 33 networks in total, see Table 3.

7. The experimental results are displayed using bar graphs. Although the performance of each algorithm can be compared intuitively, I think it is still necessary to use tables and specific numbers to enhance persuasiveness.

We did not include these tables in the appendix because reviewers are not required to read the appendix.



Reviewer #3

- Could you provide more information about increasing the sampling density for ACAS Xu? Is the same performance gain observed for the other benchmarks?

The density is increased for all benchmarks, not only ACAS Xu. The comparison in Table 2 is solely a motivation why using the optimizer without modification, as done in DL2, is not a good idea.


- Could the authors clarify the verification time of SpecAttack with respect to other repair tools?

Verification time depends on ERAN, the external verifier used for the repair methods.
The other methods (except for Dong et al, 2020) work with any verifier and do not specify which. 
We used ERAN for all repair techniques.
Therefore, verification time is not a metric that can be used to rank the runtime of the repair methods. 
This is because the verification time of ERAN depends entirely on the structural complexity of the neural network after it has been repaired. ERAN takes the most time if its over-approximation strategies fail and needs to fall back to the LP-solver Gurobi.
More importantly we see that, for instance, the more naive the repair (DL2 repair), the less time it takes to verify. However, this case specifically compromises model accuracy on the test data. This makes it clear that a high repair success rate is useless if the correct functionality of the network cannot be maintained. 


Reviewer #4

1. The paper has several mistakes: first, the paper argues that they compared to HJSA and DL2 because they achieve better result compared to C&W method. However, these are not fair comparison as HJSA is blackbox attack, e.g. it does not have any information about the model. Similarly, it is not fair to compare the proposed method with HJSA. The paper argued that the proposed method can do better in dealing with non-differentiable activation functions such as ReLU. However, Most activation functions are differentiable, even ReLU is differentiable except for point 0.

It is correct that C&W is a white box attack. HSJA (score-based), DL2, and SpecAttack are all score-based black box attacks. The authors of HSJA show that HSJA achieves comparable performance with state-of-the-art white-box attacks such as C&W attack. This is our argument to not include C&W in our comparison, and also because our proposed method SpecAttack is also black box.
Why should it not be fair to compare SpecAttack with HSJA? Both are black box attacks, and we evaluated both with respect to query count and runtime in Figure 4. As in the original experiments that accompanied the HSJA paper, we took the mean query count and runtime per L_\infty distance values.
The sole difference is that for our method, SpecAttack, the maximum L_\infty distance is given by the formal specification beforehand.
The reason why HSJA looks bad in our experiment is that we capped the maximum query number at 2k, while the HSJA paper's experiment goes up to 10k queries and sometimes even up to 25k queries.

Differentiability is a key challenge when it comes to the convergence of optimization functions, regardless of their implementation. The more ReLU activation functions in the network (and this is per neuron), the more undifferentiable points are introduced. A network with 2 ReLUs already has a maximum of 4 differentiable segments, and ACAS Xu has 300, yielding 2.03 * 10^90 differentiable segments. 


2. The specification verifications seem only work for a given input set, as the proposed method requires inferencing on the input set to verify if the specifications hold.

That exactly reflects the definition of formal verification. The input is always assumed to be bounded. This is not a limitation but is standard in the formal methods community, which is also shown in the Reluplex paper by Katz et al., 2017.

3.The repairing process using training might not yield a minimum effect on the performance as claimed, since it requires training according to specification losses.

"Might". Our repair technique is an iterative process. We carefully made sure that the specification losses are only increased if the re-training did not successfully remove the counter-example. This is ensured by the penalty weights \mu (See Algorithm 1), which start out with a value 1, which as shown in the experiments in Figure 5, Figure 6, Table 3, does not have negative effect on the model performance.


1) The paper shall provide a fair comparison when comparing the effect of attack.

The comparison is fair. HSJA (score-based), DL2, and SpecAttack are all score-based black box attacks.
While the HSJA paper's experiment goes up to 10k queries and sometimes even up to 25k queries, we capped the maximum query number at 2k.


2) The paper should provide a better verification scenarios with more complicated datasets.

These verification scenarios and datasets are complicated enough and reflect the complexity of verification papers from ML (ERAN, Singh et al., 2018) and the formal methods community (Marabou, Katz et al., 2019).


The authors shall compare to whitebox attack if they want to use specifications and model losses to generate counter examples; or shall consider how to perform their attacks if they want to compare to blackbox attacks such as HopSkipJumpAttack.

Our method, SpecAttack, is a score-based black box attack. We do not use any structural information of the network. In our comparison to HSJA, we compared the score-based variant of HSJA. DL2 is also a score-based black box attack.

==> reviews/aaai2022reviews.txt <==
Reviewer #1
Questions

1. {Summary} Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here).
A key challenge in the use of neuronal networks in safety-critical
applications is that seemingly small changes to the input can result
in drastic changes in the output. One way to address this challenge is
to formalize safety specifications and to use counter-examples
violating the specification to re-train and improve the network.

This paper describes a new incomplete method to find counter-examples
to a specification for a given network, which is then used to repair
the network. This process can be repeated until no more counter-examples
are found, after which a complete method is used to verify the
generated network.

The goal of the presented approach is not only to find an arbitrary
counter-example but one that maximises the violation of the
specification, which is achieved by formulating the counter-example
search as an optimization problem. The optimization problem is then
solved using gradient-free, black-box optimization methods and the
network is repaired using penalized re-training.
2. {Novelty} How novel are the concepts, problems addressed, or methods introduced in the paper?
Fair: The paper contributes some new ideas.
3. {Soundness} Is the paper technically sound?
Good: The paper appears to be technically sound, but I have not carefully checked the details.
4. {Impact} How do you rate the likely impact of the paper on the AI research community?
Fair: The paper is likely to have moderate impact within a subfield of AI.
5. {Clarity} Is the paper well-organized and clearly written?
Good: The paper is well organized but the presentation could be improved.
6. {Evaluation} If applicable, are the main claims well supported by experiments?
Good: The experimental evaluation is adequate, and the results convincingly support the main claims.
7. {Resources} If applicable, how would you rate the new resources (code, data sets) the paper contributes? (It might help to consult the paper’s reproducibility checklist)
Fair: The shared resources are likely to be moderately useful to other AI researchers.
8. {Reproducibility} Are the results (e.g., theorems, experimental results) in the paper easily reproducible? (It may help to consult the paper’s reproducibility checklist.)
Fair: key resources (e.g., proofs, code, data) are unavailable but key details (e.g., proof sketches, experimental setup) are sufficiently well-described for an expert to confidently reproduce the main results.
9. {Ethical Considerations} Does the paper adequately address the applicable ethical considerations, e.g., responsible data collection and use (e.g., informed consent, privacy), possible societal harm (e.g., exacerbating injustice or discrimination due to algorithmic bias), etc.?
Not Applicable: The paper does not have any ethical considerations to address.
10. {Reasons to Accept} Please list the key strengths of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
Finding a counter-example is done efficiently, measured both in
running time and in the number of black-box evaluations of the
neuronal network. Therefore, the described approach is clearly a
valuable addition to the toolbox for finding and repairing
counter-examples, even though the number of successfully repaired
networks can be smaller than in comparable approaches, depending on
the application.

Additionally, the paper is well-written and contains a detailed
empirical evaluation of different aspects of the presented approach.
11. {Reasons to Reject} Please list the key weaknesses of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
Here are some reasons to reject the paper, for which it would be
interesting to read the author responses:

(1) The paper does not seem to contain fundamentally new ideas or
concepts but instead combines existing approaches to obtain a
competitive tool chain for finding and repairing counter-examples.

(2) Even though single counter-examples seem to be found efficiently,
the approach times out on multiple benchmarks, i.e., the last network
generated within the time limit still contains counter examples.

(3) Is it clear that the better the solution to your optimisation
problem is, the stronger the actual violation will be? Or, phrased
differently, would you argue that your translation to an optimization
problem leads to good counter-examples (as opposed to, e.g., setting
of parameters that would not correspond to phenomena that one would
see in the real world)?
12. {Questions for the Authors} Please provide questions that you would like the authors to answer during the author feedback period. Please number them.
I would be interested in reading the author responses to the questions (1)-(3) listed above.
13. {Detailed Feedback for the Authors} Please provide other detailed, constructive, feedback to the authors.
The use of \phi_2 at the start of Specification-Based attack is a bit
unanticipated and a short explanation what \phi_1 to \phi_10 are
before their fist use would be good. (Which is done in the paragraph
after, except that it is not immediately clear that the \phi's relate
to the 10 properties.)

Please consider adding the accuracy of the original model to Table 3.

Please consider adding a short description of what the different
properties are.

Please add a short definition/explanation for L_\infty and
L_\infinity threshold specification to the background section.

Note that both L_\infty and l_\infty are used; please use consistent
notation. (E.g. page 5 "concerning an l_\infty robustness
specification").

In the 5th figure in Figure 5 the y-axis does not have a starting
tick.
14. (OVERALL EVALUATION) Please provide your overall evaluation of the paper, carefully weighing the reasons to accept and the reasons to reject the paper. Ideally, we should have: - No more than 25% of the submitted papers in (Accept + Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 20% of the submitted papers in (Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 10% of the submitted papers in (Very Strong Accept + Award Quality) categories - No more than 1% of the submitted papers in the Award Quality category
Weak Accept: Technically solid, moderate to high impact paper, with no major concerns with respect to evaluation, resources, reproducibility, ethical considerations.
Reviewer #2
Questions

1. {Summary} Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here).
This paper proposes SpecAttack, a black-box attack algorithm that can generate adversarial examples that violate formal security specifications, and uses the adversarial examples generated by SpecAttack for adversarial training. Experimental results show that this can improve the robustness of deep neural networks.
2. {Novelty} How novel are the concepts, problems addressed, or methods introduced in the paper?
Fair: The paper contributes some new ideas.
3. {Soundness} Is the paper technically sound?
Fair: The paper has minor, easily fixable, technical flaws that do not impact the validity of the main results.
4. {Impact} How do you rate the likely impact of the paper on the AI research community?
Fair: The paper is likely to have moderate impact within a subfield of AI.
5. {Clarity} Is the paper well-organized and clearly written?
Fair: The paper is somewhat clear, but some important details are missing or unclear.
6. {Evaluation} If applicable, are the main claims well supported by experiments?
Fair: The experimental evaluation is weak: important baselines are missing, or the results do not adequately support the main claims.
7. {Resources} If applicable, how would you rate the new resources (code, data sets) the paper contributes? (It might help to consult the paper’s reproducibility checklist)
Fair: The shared resources are likely to be moderately useful to other AI researchers.
8. {Reproducibility} Are the results (e.g., theorems, experimental results) in the paper easily reproducible? (It may help to consult the paper’s reproducibility checklist.)
Fair: key resources (e.g., proofs, code, data) are unavailable but key details (e.g., proof sketches, experimental setup) are sufficiently well-described for an expert to confidently reproduce the main results.
9. {Ethical Considerations} Does the paper adequately address the applicable ethical considerations, e.g., responsible data collection and use (e.g., informed consent, privacy), possible societal harm (e.g., exacerbating injustice or discrimination due to algorithmic bias), etc.?
Fair: The paper addresses some but not all of the applicable ethical considerations.
10. {Reasons to Accept} Please list the key strengths of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
This paper proposes SpecAttack, a black-box attack algorithm that can generate adversarial examples that violate formal security specifications, and uses the adversarial examples generated by SpecAttack for adversarial training. Experimental results show that this can improve the robustness of deep neural networks. However, chaotic symbols, inaccurate language description and lack of comparative experiments make the contribution of the paper not prominent.
11. {Reasons to Reject} Please list the key weaknesses of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
1. Some concepts are vaguely narrated. For example, the conceptual formal safety specifications lacked clear definition before it appeared. In addition, if this concept is not proposed for the first time in this paper, the original paper should be quoted.
2. The symbol definition is not clear, and some symbols are reused. For example, what does Ni,j mean in this paper? How to define φ in Algorithm 1? How to define constraint c in section Repair Framework? In addition, the symbol c is repeatedly defined in section Repair Framework and section Background, causing ambiguity.
3. The algorithm omits too many details that need to be explained. For example, what is the process of SHGO? How is the satisfaction function applied to SHGO? How is SHGO applied to SpecAttack? How to define the violation_function in Algorithm 1?
4. Some conclusions lack corroboration. For example, in the experiment section, because SpecAttack has the lowest satisfaction function and considers its attack effect is the best, this conclusion is not convincing enough, and it should compare its attack success rate with other attack algorithms. In addition, in my opinion, the repair success rate is the most important indicator to measure the repair ability, and in the two image classification tasks, the repair success rate of SpecAttack is not as good as other methods. Therefore, I think the repair ability of SpecAttack is not good enough.
5. The wording in this paper needs to be polished. For example, counter-examples that appear in a large number in paper should be written as adversarial examples.
6. There are some explanatory examples in this paper that are not related to the content of the paper, making the main point even less prominent. For example, the example of Table 1 has nothing to do with the deep neural networks and the attack algorithms mentioned in this article. It would be better to use examples related to this paper.
7. The experimental results are displayed using bar graphs. Although the performance of each algorithm can be compared intuitively, I think it is still necessary to use tables and specific numbers to enhance persuasiveness.
12. {Questions for the Authors} Please provide questions that you would like the authors to answer during the author feedback period. Please number them.
See above!
13. {Detailed Feedback for the Authors} Please provide other detailed, constructive, feedback to the authors.
See above!
14. (OVERALL EVALUATION) Please provide your overall evaluation of the paper, carefully weighing the reasons to accept and the reasons to reject the paper. Ideally, we should have: - No more than 25% of the submitted papers in (Accept + Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 20% of the submitted papers in (Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 10% of the submitted papers in (Very Strong Accept + Award Quality) categories - No more than 1% of the submitted papers in the Award Quality category
Reject: For instance, a paper with technical flaws, weak evaluation, inadequate reproducibility, incompletely addressed ethical considerations.
Reviewer #3
Questions

1. {Summary} Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here).
Given a formal safety specification, this paper proposes a framework called SpecAttack that is able to generate counterexamples and repair neural networks. The approach is based on framing the problem of satisfying a safety specification as an optimization problem and solving this problem to obtain counterexamples that can be used to repair neural networks. Experimental results show that the approach proposed by the authors is competitive with other repair approaches having a better performance for the ACAS Xu benchmarks.
2. {Novelty} How novel are the concepts, problems addressed, or methods introduced in the paper?
Fair: The paper contributes some new ideas.
3. {Soundness} Is the paper technically sound?
Good: The paper appears to be technically sound, but I have not carefully checked the details.
4. {Impact} How do you rate the likely impact of the paper on the AI research community?
Fair: The paper is likely to have moderate impact within a subfield of AI.
5. {Clarity} Is the paper well-organized and clearly written?
Fair: The paper is somewhat clear, but some important details are missing or unclear.
6. {Evaluation} If applicable, are the main claims well supported by experiments?
Good: The experimental evaluation is adequate, and the results convincingly support the main claims.
7. {Resources} If applicable, how would you rate the new resources (code, data sets) the paper contributes? (It might help to consult the paper’s reproducibility checklist)
Good: The shared resources are likely to be very useful to other AI researchers.
8. {Reproducibility} Are the results (e.g., theorems, experimental results) in the paper easily reproducible? (It may help to consult the paper’s reproducibility checklist.)
Excellent: key resources (e.g., proofs, code, data) are available and key details (e.g., proof sketches, experimental setup) are comprehensively described for competent researchers to confidently and easily reproduce the main results.
9. {Ethical Considerations} Does the paper adequately address the applicable ethical considerations, e.g., responsible data collection and use (e.g., informed consent, privacy), possible societal harm (e.g., exacerbating injustice or discrimination due to algorithmic bias), etc.?
Not Applicable: The paper does not have any ethical considerations to address.
10. {Reasons to Accept} Please list the key strengths of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
- Formalization of counterexample generation with an optimization problem

- Encouraging results for the ACAS Xu benchmarks
11. {Reasons to Reject} Please list the key weaknesses of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
- Could you provide more information about increasing the sampling density for ACAS Xu? Is the same performance gain observed for the other benchmarks?

- Could the authors clarify the verification time of SpecAttack with respect to other repair tools?
12. {Questions for the Authors} Please provide questions that you would like the authors to answer during the author feedback period. Please number them.
- Could you provide more information about increasing the sampling density for ACAS Xu? Is the same performance gain observed for the other benchmarks?

- Could the authors clarify the verification time of SpecAttack with respect to other repair tools?
13. {Detailed Feedback for the Authors} Please provide other detailed, constructive, feedback to the authors.

- Figure 2 presents the architecture of SpecAttack. This figure is very helpful in understanding the high-level architecture of the approach. This architecture reminds me of a CEGAR (Counterexample-guided Abstraction Refinement) loop that is often employed on verification tools. Making this parallel could be useful for the verification community.

- Table 2 presents the counterexamples found by SpecAttack. For instances that both the naive SpecAttack and SpecAttack can solve is there a difference in the quality of the counterexamples found by these approaches?

- As mentioned by the authors in the introduction, there are other approaches based on SMT or MILP solvers that can find counterexamples. Did the authors compare the quality of the counterexamples returned by SpecAttack with the counterexamples of such tools? For instance, Reluplex can find the majority of the counterexamples presented in Table 2. What would happen if those examples were given to the repair phase?

- Table 2 shows the impact of increasing the sampling density for certain critical reasons. However, it does not say the initial amount of starting points for the optimizer and how many rounds are performed or how many points are increased at each iteration. Could the authors provide more information regarding this? Also, is this behavior also observed for the other benchmarks, i.e., CIFAR10, and MNIST?

- Discussion: the authors mention that one of the reasons for the repair not being successful for CIFAR10 is due to the verification tool not being able to terminate. What timeout was used for the verification tool, and how many timeouts did the authors encounter? Also, isn't this issue also the same for minimal modification since the verification time also seems high?

- Discussion: the sentence about other penalties being more suited for convolution neural networks seems out of place with respect to the previous sentence. Was this another explanation for the performance in the CIFAR10 instances besides the high verification time?

Minor:
- Abstract: typo in save behavior -> safe behavior

- Table 2: In verification, SAT is usually associated with a violation since the model can be mapped to a counterexample. UNSAT is associated with successful verification since no counterexample was found. I would recommend that the authors follow the verification community's standard notation and swap the meaning of SAT and UNSAT.
14. (OVERALL EVALUATION) Please provide your overall evaluation of the paper, carefully weighing the reasons to accept and the reasons to reject the paper. Ideally, we should have: - No more than 25% of the submitted papers in (Accept + Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 20% of the submitted papers in (Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 10% of the submitted papers in (Very Strong Accept + Award Quality) categories - No more than 1% of the submitted papers in the Award Quality category
Borderline reject: Technically solid paper where reasons to reject, e.g., lack of novelty, outweigh reasons to accept, e.g., good evaluation. Please use sparingly.
Reviewer #4
Questions

1. {Summary} Please briefly summarize the main claims/contributions of the paper in your own words. (Please do not include your evaluation of the paper here).
The paper proposed a new adversarial attack method of finding counter examples based on given specifications, and use these counter examples as penalties to retrain and repair the network. 
The paper also proposed verifying the satisfaction of specification during each step of retraining, and thus the specifications can be guaranteed after retrained.
The paper claimed their attack is more effective compared to HJSA and DL2.
2. {Novelty} How novel are the concepts, problems addressed, or methods introduced in the paper?
Fair: The paper contributes some new ideas.
3. {Soundness} Is the paper technically sound?
Fair: The paper has minor, easily fixable, technical flaws that do not impact the validity of the main results.
4. {Impact} How do you rate the likely impact of the paper on the AI research community?
Fair: The paper is likely to have moderate impact within a subfield of AI.
5. {Clarity} Is the paper well-organized and clearly written?
Good: The paper is well organized but the presentation could be improved.
6. {Evaluation} If applicable, are the main claims well supported by experiments?
Fair: The experimental evaluation is weak: important baselines are missing, or the results do not adequately support the main claims.
7. {Resources} If applicable, how would you rate the new resources (code, data sets) the paper contributes? (It might help to consult the paper’s reproducibility checklist)
Fair: The shared resources are likely to be moderately useful to other AI researchers.
8. {Reproducibility} Are the results (e.g., theorems, experimental results) in the paper easily reproducible? (It may help to consult the paper’s reproducibility checklist.)
Good: key resources (e.g., proofs, code, data) are available and key details (e.g., proofs, experimental setup) are sufficiently well-described for competent researchers to confidently reproduce the main results.
9. {Ethical Considerations} Does the paper adequately address the applicable ethical considerations, e.g., responsible data collection and use (e.g., informed consent, privacy), possible societal harm (e.g., exacerbating injustice or discrimination due to algorithmic bias), etc.?
Not Applicable: The paper does not have any ethical considerations to address.
10. {Reasons to Accept} Please list the key strengths of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
The paper addressed an important research problem and provides an attempt towards the desired goals for safety critical applications. It is important to guarantee some specifications are met in safety-critical applications, and it is good to know new attempts and frameworks are proposed towards this goal.
11. {Reasons to Reject} Please list the key weaknesses of the paper (explain and summarize your rationale for your evaluations with respect to questions 1-9 above).
1. The paper has several mistakes: first, the paper argues that they compared to HJSA and DL2 because they achieve better result compared to C&W method. However, these are not fair comparison as HJSA is blackbox attack, e.g. it does not have any information about the model. Similarly, it is not fair to compare the proposed method with HJSA. The paper argued that the proposed method can do better in dealing with non-differentiable activation functions such as ReLU. However, Most activation functions are differentiable, even ReLU is differentiable except for point 0.
2.The specification verifications seem only work for a given input set, as the proposed method requires inferencing on the input set to verify if the specifications hold.
3.The repairing process using training might not yield a minimum effect on the performance as claimed, since it requires training according to specification losses.
12. {Questions for the Authors} Please provide questions that you would like the authors to answer during the author feedback period. Please number them.
1) The paper shall provide a fair comparison when comparing the effect of attack.
2) The paper should provide a better verification scenarios with more complicated datasets.
13. {Detailed Feedback for the Authors} Please provide other detailed, constructive, feedback to the authors.
The authors shall compare to whitebox attack if they want to use specifications and model losses to generate counter examples; or shall consider how to perform their attacks if they want to compare to blackbox attacks such as HopSkipJumpAttack.
14. (OVERALL EVALUATION) Please provide your overall evaluation of the paper, carefully weighing the reasons to accept and the reasons to reject the paper. Ideally, we should have: - No more than 25% of the submitted papers in (Accept + Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 20% of the submitted papers in (Strong Accept + Very Strong Accept + Award Quality) categories; - No more than 10% of the submitted papers in (Very Strong Accept + Award Quality) categories - No more than 1% of the submitted papers in the Award Quality category
Reject: For instance, a paper with technical flaws, weak evaluation, inadequate reproducibility, incompletely addressed ethical considerations.

==> reviews/neurips21reviews.txt <==
Official Review of Paper10736 by Reviewer iEae  

Summary:
This paper proposes a technique for falsification based verification of DNNs. The basic idea is to convert the specification (along with some information about the DNN) into a (real-valued ?) differentiable satisfaction function that evaluates to < 0 iff the specification is violated. The author(s) then use a special global optimization technique (SHGO) to find the minimum value of the satisfaction function, thereby detecting if the specification can be falsified. They have implemented this technique in a tool called DeepOpt. They present experimental comparisons with a few other state-of-the-art tools on two classes of benchmarks to show that (i) DeepOpt finds counterexamples found by other tools, and (ii) the count of black-box invocations of the DNN scales well with the size of the DNN when using DeepOpt.

Main Review:
The paper is written nicely, and was not difficult to follow. However, I have several concerns about the technical contributions of the work.

The idea of finding counterexamples to formal properties of DNNs using objective function optimization is not new. In fact, this is one of the standard techniques for checking if a DNN satisfies a property. As an illustrative example (just one such example), consider the paper "On the Effectiveness of Interval Bound Propagation for Training Verifiably Robust Models" by Sven Gowal et al. (NeurIPS SECML 2018, and a related paper at ICCV 2019). Although the context there is different (training of DNNs), the formulation of properties as values of functions to be optimized are similar.

The conversion of properties to functions is very straightforward, and takes into account only specific types of constraints on the outputs. It does not take into account constraints on the inputs at all. I don't think this can count as a major contribution.

Beyond the formulation, I didn't find much of a theoretical contribution. The authors present a heuristic algorithm that uses a SHGO core to iteratively solve the global optimization problem. Unfortunately, the algorithm provides only one-sided guarantee (the easy case) -- if a counterexample is reported, it is indeed a counterexample.

The experimental comparison looks interesting. However, a discussion on the findings of the experiments is missing. What guarantees that counterexamples will always be caught in the experiments with DeepOpt (first case study)? Is it some characteristic of the ACAS Xu benchmarks? Similarly, in the second set of experiments, why exactly are the calls to the DNN (black-box invocation) less compared to other tools as the size of the network scales? Also, the way the networks have been scaled seems a bit contrived. Instead of taking large networks from the literature, they just expand the count of hidden nodes in specific networks.

Limitations And Societal Impact:
I don't think there are any negative societal impact of the work. However, the technical contribution of the paper, and the discussions of experiments are lacking sufficient novelty. The authors could also have tried to better motivate the heuristics they are using in their algorithm. What contribution does the peak-analysis threshold play in the real experiments? Why is this the only thing they take care of (among so many things that can happen during black-box function optimization)?

Also, the literature contains critiques of the SHGO technique as well. The authors seem to project SHGO as the panacea for global function optimization -- this is a bit misleading in my opinion, and the authors should have addressed the limitations of SHGO (and hence limitations of their technique) as well.

Ethical Concerns:
No ethical concerns

Needs Ethics Review: No
Time Spent Reviewing: 5 hours
Rating: 4: Ok but not good enough - rejection
Confidence: 4: You are confident in your assessment, but not absolutely certain. It is unlikely, but not impossible, that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work.
Code Of Conduct: While performing my duties as a reviewer (including writing reviews and participating in discussions), I have and will continue to abide by the NeurIPS code of conduct.


Official Review of Paper10736 by Reviewer 9YL2  

Summary:
The paper presents a method for falsifying formal specifications for feed-forward neural networks with arbitrary activation functions. The method expresses the falsification problem as a global optimisation one which is solved using simplicial homology global optimisation. Experimental results show that method outperforms a number of verification-based approaches and optimisation-based falsification approaches.

Main Review:
The paper develops a method for deriving counterexamples to formal specifications for neural networks. For verification purposes this is particularly significant as falsification-tailored approaches may help alleviate the scalability issue from which full verification suffers. Indeed the paper puts forward an approach based on global optimisation which is shown to have better scalability than some of the related verification approaches. Still I believe that the significance of the contribution can be strengthened by addressing the following points regarding the method's evaluation:

There is no comparison against gradient-based methods for counterexample generation.
Several SoA verification tools are not included in the experimental comparison (e.g., [1,2,3]).
In the ACASXU experiments there is no discussion on the contributing factors to DeepOpt's performance. In particular, the degree to which input domain splitting (which is very effective for ACASCXU because of the networks' low input dimensionality) contributes to DeepOpt's time performance is not clear.
Also in the ACASXU experiments, DeepGO appears to be similarly scalable to big hidden layers, albeit slower than DeepOpt. In particular, in the case of the second specification, the time requirements for DeepOpt appear to grow more rapidly than DeepOpt's. So I think it would be good to see the comparative performance of the tools for even bigger layers.
DeepGO, which is also based on global optimisation, is not included in the MNIST and CIFAR10 experiments.
The paper is highly incremental to previous work in that the method developed entirely consists of a straightforward application of a technique from global optimisation to neural network falsification.

The paper is well structured and well written. It is not entirely self contained in that the SHGO method on which the paper is centred is only explained at a very high level. In particular, it is not clear why SHGO is used only for property falsification. Could it not in principle be used for certification?

[1] Bak et. al, Improved Geometric Path Enumeration for Verifying ReLU Neural Networks, CAV'20.

[2] G. Katz, et al. The Marabou Framework for Verification and Analysis of Deep Neural Networks, CAV19.

[3] E. Botoeva, P. Kouvaros, J.~Kronqvist, A. Lomuscio, R. Misener, Efficient Verification of Neural Networks via Dependency Analysis, AAAI20.

Limitations And Societal Impact:
The authors have adequately addressed the limitations of their work. There is no discussion on potential negative societal impact.

Needs Ethics Review: No
Time Spent Reviewing: 3
Rating: 5: Marginally below the acceptance threshold
Confidence: 4: You are confident in your assessment, but not absolutely certain. It is unlikely, but not impossible, that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work.
Code Of Conduct: While performing my duties as a reviewer (including writing reviews and participating in discussions), I have and will continue to abide by the NeurIPS code of conduct.


Official Review of Paper10736 by Reviewer VTJE  

Summary:
Authors propose a method for counterexample detection in neural networks. Given an input/output specification which neural network should conform to, their approach is able to find counterexamples on which the network does not satisfy the specification.
Main goal of the authors is to improve on scalability of the falsification (counterexample detection) approaches. Namely, it is mentioned that previous approaches do not scale well when the size of a neural network grows (e.g., number of hidden units). Also, in a case of robustness verification, they mention that previous approaches do not scale well with the precision (volume of the neighborhood around an input point inside of which network is checked for robustness).
To achieve the goal, authors combine a function representing neural network computation, with the specification into a satisfaction function. Satisfaction function has a property that if output of the function for a given input is negative then the input is a counterexample. In this way they map counterexample detection problem into minimization of the satisfaction function.
Authors find minimums of the satisfaction function by using simplicial homology global optimization (SHGO) algorithm, which is an algorithm that discovers minimums of a function.
Main Review:
I find problem being solved an important one. Considering that neural networks act as a black box, and are to be deployed in safety-critical settings, it is important to detect cases in which they make errors.
Reducing the problem of finding counterexamples to minimization of the satisfaction function, carefully designed from the neural network and specification, seem like a novel and clever idea to me.
Evaluation.
Figure2. Authors do evaluate scalability of their technique by measuring time to detect counterexamples for different sizes of neural networks. In the results their approach does scale significantly better with the size of neural network compared to the other approaches. It would be nice to see more extensive evaluation of the properties/tasks being considered: whether better scaling is specific to certain kinds of properties being verified, or the scaling trend is general.
Authors also evaluate how their technique works on robustness verification, i.e., finding inputs close to a given input on which output label differs. Their approach scales better with the tightening of the volume being considered around an input point.
Questions
Have you tried other optimization algorithms than SHGO?
Figure 2: Is the time you report time until the first counterexample is found?
A high level question: In this work we care about finding counterexamples, but is there any notion of a quality of the counterexamples found? Assuming that downstream task is to actually improve neural network performance by making use of counterexamples.
Figure 3: Do all robustness examples contain a counterexample (point for which output label differs)? If there is no counterexample, can user know if such example really does not exist, or computation did not finish yet?
Minor
Line 19: Sentence starting with however seems a bit illogical to me. Shouldn't it say something like: however, it is often the case that input examples exist on which a DNN violates the specification (aka counterexamples).
Line 146: typo: "we define extend the"
Figure 2: it is difficult to distinguish the lines.
Limitations And Societal Impact:
Authors did not discuss limitations much. It would be good to mention: (a) intuition on when they think their approach would perform sub-optimally; (b) what happens if there is no counterexample and how users can be sure that counterexample does not exist; (c) is there a notion of quality of counterexamples if we wanted to retrain neural network to perform correctly in as few steps as possible.

This work is oriented towards trustworthy AI, thus it is more likely to generate positive societal impact.

Needs Ethics Review: No
Time Spent Reviewing: 4
Rating: 6: Marginally above the acceptance threshold
Confidence: 3: You are fairly confident in your assessment. It is possible that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work. Math/other details were not carefully checked.
Code Of Conduct: While performing my duties as a reviewer (including writing reviews and participating in discussions), I have and will continue to abide by the NeurIPS code of conduct.


Official Review of Paper10736 by Reviewer c3Eq  

Summary:
This paper proposed a novel approach to proving some reachability properties of deep neural networks (DNNs). Concretely, the paper focuses on finding counterexamples in case the properties are violated. The new approach is based on a black-optimization technique called Simplicial Homology Global Optimization (SHGO) and, hence, does not need to encode the target DNN into a logical formalism. Instead, the developed tool needs only to "execute" the DNN to obtain its outcomes in an iterative fashion, which are then used to refine the optimization process. The approach is implemented in a tool called DeepOpt (the source code is provided), which is compared to the state of the art in the area, and the approach is shown to be on par with (or superior to) the other modern approaches to this problem in terms of scalability for the concrete tasks of robustness falsification and specification satisfaction.

Main Review:
This is a clearly written paper. Except for the description of the main optimization procedure, it is easy to follow and understand. The experimental setup looks convincing, at least to me, and the results comparing DeepOpt to the state-of-the-art approaches look good.

Having said that, there is not much in the paper in terms of deep insights provided. I would expect the paper to significantly benefit if the whole approach was presented. Otherwise, the ideas shown look somewhat "simplish" while the way SHGO and the refinements used in this concrete context work is left behind the paper. As I am not an expert in black-box optimization, I find it hard to get convinced that (and why) the whole approach is solid. Algorithm 1 does not help either. How exactly are the refinements made? Basically, the paper details only how line 2 of the algorithm is done, which seems to be the simplest part although it is well explained. I should also say an example or two showing the execution of Algorithm 1 would help here.

As for the experimental results, I would like to see where the limit of the proposed approach is (in terms of concrete numbers) and whether or not it is much farther away than the scalability limit for the state of the art in the area. As far as I understand, there must be a clear trade-off here: either you have to make a (n exponentially) large number of DNN executions (the proposed approach), or you suffer from some formal encoding and dealing with an NP-hard problem with the use of some form of automated reasoning (a number of SOTA approaches). This is not discussed in the paper - the proposed solution somehow magically wins but the rationale is left unclear.

Finally, the main issue pertaining to this approach is that, unless I am mistaken, it cannot provide any formal proof of the systems analyzed being correct (i.e. satisfying the target properties), as there is no formal reasoning about the system. What I mean is that if after a number of iterations there is no counterexample found, the approach is only able to report UNKNOWN.

Limitations And Societal Impact:
See the discussion above.

Needs Ethics Review: No
Time Spent Reviewing: 8
Rating: 5: Marginally below the acceptance threshold
Confidence: 3: You are fairly confident in your assessment. It is possible that you did not understand some parts of the submission or that you are unfamiliar with some pieces of related work. Math/other details were not carefully checked.
Code Of Conduct: While performing my duties as a reviewer (including writing reviews and participating in discussions), I have and will continue to abide by the NeurIPS code of conduct.
